A KIM-compliant potfit for fitting sloppy interatomic potentials: Application to the EDIP model for silicon

Fitted interatomic potentials are widely used in atomistic simulations thanks to their ability to compute the energy and forces on atoms quickly. However, the simulation results crucially depend on the quality of the potential being used. Force matching is a method aimed at constructing reliable and transferable interatomic potentials by matching the forces computed by the potential as closely as possible, with those obtained from first principles calculations. The potfit program is an implementation of the force-matching method that optimizes the potential parameters using a global minimization algorithm followed by a local minimization polish. We extended potfit in two ways. First, we adapted the code to be compliant with the KIM Application Programming Interface (API) standard (part of the Knowledgebase of Interatomic Models Project). This makes it possible to use potfit to fit many KIM potential models, not just those prebuilt into the potfit code. Second, we incorporated the geodesic Levenberg--Marquardt (LM) minimization algorithm into potfit as a new local minimization algorithm. The extended potfit was tested by generating a training set using the KIM Environment-Dependent Interatomic Potential (EDIP) model for silicon and using potfit to recover the potential parameters from different initial guesses. The results show that EDIP is a "sloppy model" in the sense that its predictions are insensitive to some of its parameters, which makes fitting more difficult. We find that the geodesic LM algorithm is particularly efficient for this case. The extended potfit code is the first step in developing a KIM-based fitting framework for interatomic potentials for bulk and two dimensional materials. The code is available for download via https://www.potfit.net.

==> supplementary_training_set.txt <==
#N 1000 1
#C Si
#X 27.152488853   0.0   0.0
#Y 0.0  27.152488853    0.0
#Z 0.0  0.0    27.152488853
#E -4.2842890051e+00  
#F
0  1.8634952618e-01 -3.8767060792e-02  9.0681134293e-02 -3.9785813396e+00 -1.5586821611e+00 -2.4171676406e+00
0  1.2259314713e+00  1.1750640940e+00  1.2356200469e+00  3.1336912823e+00  4.9377707669e+00  2.0334549966e+00
0  1.4359007712e-01  2.8461175046e+00  2.6898077073e+00 -2.7159516221e+00 -2.9178744995e+00  7.4107620297e-02
0  1.3841314596e+00  4.0229986007e+00  4.2047805243e+00  5.2487544083e-01  9.9325482977e-01 -5.0522261294e-01
0  2.6887158218e+00  1.7387482117e-01  2.7166877901e+00  1.3244848981e+00 -2.9483422192e+00 -5.6529465727e-01
0  4.1761279298e+00  1.5128353145e+00  4.1060595488e+00 -2.8814403095e+00 -1.4815372718e+00  3.4391561522e-01
0  2.6773583257e+00  2.8308457352e+00 -8.9057180964e-03  7.0112375291e-01 -2.3716665135e+00  1.7152844590e+00
0  4.1621948406e+00  4.1345069644e+00  1.4336067433e+00 -2.4593223264e+00 -1.1043436166e+00 -2.2486086563e+00
0  1.7613865526e-02 -4.8747637956e-02  5.3181004388e+00 -3.9684974537e-01  2.9005738086e-01  3.8775755555e-01
0  1.3558319959e+00  1.3013910276e+00  6.8180001186e+00 -1.5385174048e+00 -2.1174032335e+00 -3.7597067229e-01
0  1.1902233687e-01  2.5882881516e+00  8.0969223960e+00 -2.1048562369e+00  2.1036472727e+00  1.5831892786e+00
0  1.1607245400e+00  4.1936154470e+00  9.5616581515e+00  4.3122805569e+00 -5.8616833099e+00 -1.1452230805e+00
0  2.6400863075e+00  3.8723827203e-02  8.1979379410e+00  3.1611314222e+00  2.2560445992e-01 -7.8244565748e-01
0  4.0279500782e+00  1.3845611468e+00  9.6632705527e+00  1.5087573351e+00  9.9664777103e-01 -3.3761387767e+00
0  2.5244245130e+00  2.5264889522e+00  5.6024830091e+00  4.2763566262e+00  3.1997598190e+00 -1.3106433978e+00
0  4.1324568345e+00  4.2323120690e+00  6.7158804669e+00 -1.0213699610e+00 -2.0017898659e+00 -1.3621591380e+00
0 -1.8530480323e-01 -2.4302161729e-02  1.0728332352e+01  2.9820502256e+00  6.7369302403e-01  1.2862399117e+00
0  1.3449507870e+00  1.4268053646e+00  1.2235441829e+01 -2.1782971279e+00 -1.9227794461e+00 -9.5556247252e-01
0 -1.6211670335e-01  2.6221510599e+00  1.3605484691e+01  1.4149782760e+00  2.0679186424e+00 -1.3007588213e+00
0  1.2963744569e+00  3.9359328731e+00  1.4966007445e+01 -7.4380436826e-02 -7.4128223094e-01  1.1144678225e+00
0  2.6535270250e+00  1.5112596926e-01  1.3639593022e+01  1.3494997155e+00 -3.0747715957e+00  1.5115961251e-01
0  4.0304600108e+00  1.5089528370e+00  1.5131133200e+01 -2.6069527920e-01 -2.4765395753e+00 -1.9585059200e+00
0  2.8240963151e+00  2.7117079021e+00  1.1037998233e+01 -2.9995480326e+00  1.7385145954e+00 -2.5762625099e+00
0  4.0826137789e+00  4.1676585455e+00  1.2138842518e+01  4.5334219810e-01 -4.0149603762e-02  3.8400780701e+00
0 -4.1202548246e-02 -1.1566710581e-01  1.6367612500e+01  1.9375608616e+00  1.9028926130e+00 -2.2958927862e+00
0  1.3021293612e+00  1.2776609773e+00  1.7653653256e+01 -9.8229991263e-01 -3.2082457720e-01  1.2559280702e+00
0 -3.8225851659e-02  2.6507013304e+00  1.9067670414e+01  1.0610483674e+00  7.8964613434e-01 -1.9008313796e+00
0  1.3803961493e+00  3.9608646881e+00  2.0371384063e+01  5.2804944257e-01 -1.2835123079e-01  1.7698694669e+00
0  2.5994462969e+00  2.2296841739e-02  1.9036098146e+01  4.2028226997e+00  4.5507239564e-01  3.0871252751e-01
0  4.2414436017e+00  1.4958621772e+00  2.0386912538e+01 -1.9933032634e+00 -2.5514203179e+00 -6.9265757614e-01
0  2.6651584821e+00  2.5500368126e+00  1.6428995675e+01 -4.7586484382e-01  3.0505115331e+00 -6.8495109873e-01
0  4.1860050382e+00  3.9761000162e+00  1.7586556456e+01 -1.5567238784e+00  2.6459153509e+00  1.3628863914e+00
0  8.9052479963e-02  2.8628104759e-02  2.1558938835e+01 -1.4113747998e+00 -5.6611804270e-01  2.1395622411e+00
0  1.5201821509e+00  1.2601981344e+00  2.3042724707e+01 -4.2489623393e+00  6.8250147472e-01  1.4738967095e+00
0 -1.2108062668e-01  2.9142924767e+00  2.4345415919e+01  1.8872474296e+00 -4.6081721805e+00  1.2949731440e+00
0  1.3329286279e+00  4.0072003414e+00  2.5863290178e+01  9.2319511695e-01  7.0773337050e-01 -3.0395174324e+00
0  2.6952666148e+00 -1.6311413734e-01  2.4369173781e+01  2.7296020335e+00  2.8427825987e+00  2.0001707581e+00
0  4.1100846977e+00  1.4878874233e+00  2.5757743758e+01 -2.2339540906e+00 -1.6150279804e+00 -1.2325090182e+00
0  2.7436595515e+00  2.5605957588e+00  2.1893108161e+01  1.7806027748e+00  3.4513859386e+00 -2.2854959243e+00
0  4.2391612235e+00  4.2665209099e+00  2.2925216661e+01 -7.8104925025e-01 -3.7842456325e+00  2.3009164618e+00
0  1.2803946259e-01  5.3248927097e+00 -1.3735169722e-01 -2.7396518055e+00  2.0587962315e+00  1.7815461261e+00
0  1.3269830589e+00  6.6344843806e+00  1.3690483958e+00  5.8075968129e-02  2.8353554333e+00  8.5994734142e-01
0 -6.7469535399e-02  8.3235141114e+00  2.8276182913e+00  2.0834225786e+00 -2.2073472283e+00 -2.5261045484e+00
0  1.4359966001e+00  9.6083143134e+00  4.1018453513e+00 -2.1090949810e+00  1.4898471470e-01  6.4965263885e-01
0  2.8392480385e+00  5.3066460787e+00  2.5974258592e+00 -1.5810246663e+00  2.0521670566e+00  4.6356136751e+00
0  4.0479853076e+00  6.8730395874e+00  4.2366202860e+00 -5.5214967422e-01 -3.3418466170e+00 -2.9735531938e+00
0  2.9049927633e+00  8.0260362286e+00  8.2756722915e-02 -2.5102518419e+00  4.8055841461e-02 -9.6696914281e-01
0  4.1571134973e+00  9.5998055101e+00  1.2093344717e+00 -1.2911565410e+00 -1.6500728436e+00  5.0839558642e+00
0 -1.3403488179e-01  5.2590874032e+00  5.5953818220e+00  9.0488167719e-02  2.9902301176e+00 -2.9280221036e+00
0  1.5356702573e+00  6.6874927844e+00  6.6307149318e+00 -1.0015329961e+00  7.0161867395e-01 -5.0335228875e-01
0  1.8192516214e-01  7.9977929174e+00  8.0222308769e+00 -2.6922533249e+00  4.1351094315e-01  1.0303161715e+00
0  1.2623906928e+00  9.4454054931e+00  9.5206785235e+00  7.7688979894e-01  4.8378809036e-01 -3.5128358116e+00
0  2.5474155623e+00  5.2376019681e+00  8.1012759308e+00  3.2172123711e+00  2.9947039030e+00  1.7000370525e+00
0  4.1693873016e+00  6.6873308356e+00  9.6525876679e+00 -3.7012712782e+00  8.7039629651e-01 -3.2358353155e+00
0  2.7888734179e+00  8.3103223497e+00  5.2400808219e+00 -2.8962950012e-01 -1.3094843020e+00  3.5308094599e+00
0  4.2190959507e+00  9.3713701043e+00  6.8421462886e+00 -1.0570919732e+00  4.6012475065e-01  3.0777070656e-02
0  1.6508778957e-01  5.2393922898e+00  1.0738867071e+01 -2.1690827266e+00  5.0719669429e+00  2.8825484543e+00
0  1.2984114749e+00  6.9728494127e+00  1.2059092504e+01  1.9194655439e+00 -4.1857423581e+00  2.3268306660e-01
0  1.2235748604e-01  8.0145306665e+00  1.3466410233e+01 -1.5919870305e+00  2.1799860504e+00  4.0492248365e+00
0  1.3103745583e+00  9.6055938663e+00  1.5077597051e+01  9.0309895010e-01 -8.5106264994e-01 -4.4220615645e+00
0  2.5380011171e+00  5.4391522361e+00  1.3738158263e+01  1.8686350913e+00  1.3755636555e+00 -3.4452876123e+00
0  4.1932481743e+00  6.9220938942e+00  1.4840737644e+01 -3.3341137825e+00 -1.3974274132e+00  2.0069358561e+00
0  2.5428210319e+00  8.3045822082e+00  1.0701204643e+01  4.4244932479e+00 -6.4562027206e-01  3.0600834612e+00
0  3.9779450216e+00  9.6631635911e+00  1.2415466027e+01  1.5683909270e+00 -3.6871583170e+00 -3.3844702400e+00
0  1.9317225686e-03  5.2558593758e+00  1.6419621204e+01  9.1078761386e-01  1.3450635089e+00  1.4961317742e+00
0  1.2412822057e+00  6.9832535600e+00  1.7838812926e+01  2.0603716933e+00 -5.7732386095e+00 -2.9812618082e+00
0  3.2076162120e-02  8.0682522851e+00  1.8822991662e+01 -6.8416182220e-01  2.7366741612e+00  4.5224697315e+00
0  1.4283188246e+00  9.5773176078e+00  2.0218450758e+01 -2.0695073359e+00 -2.5782749423e+00  2.5283034026e+00
0  2.7111101177e+00  5.4772321608e+00  1.9152838798e+01  7.7292661548e-01 -1.0843202401e+00 -2.5649377059e+00
0  4.1106467309e+00  6.7574826691e+00  2.0514500671e+01 -2.9052860424e-01  1.4481856071e+00 -1.8054295900e+00
0  2.5437729868e+00  8.0989974713e+00  1.6321204777e+01  2.6051752680e+00  7.9768138718e-01 -2.1802839601e-01
0  4.2561755147e+00  9.3811725600e+00  1.7549246448e+01 -4.1120602792e+00  7.3898576432e-01  1.6670185604e+00
0  1.2947538137e-01  5.3709744045e+00  2.1846736299e+01 -3.4858080282e+00  1.9668108832e-01 -2.9548261215e+00
0  1.3886605771e+00  6.7210002714e+00  2.3022576781e+01  2.1287069716e+00  9.3149611630e-01  1.1898287317e+00
0  1.5806453948e-01  7.9860289823e+00  2.4523408061e+01 -2.5373363529e+00  2.6351251718e+00 -1.3848419586e+00
0  1.2469457411e+00  9.6961318416e+00  2.5669111267e+01  3.2353358381e+00 -2.4736363501e+00 -4.3735944267e-01
0  2.7717284019e+00  5.3417189298e+00  2.4411251106e+01 -1.0894189692e+00  5.7778711382e-02 -2.5433259298e-01
0  4.0783503375e+00  6.6849343179e+00  2.5706355355e+01  9.6985241675e-01  1.8802418888e+00  6.1000101871e-02
0  2.8311576586e+00  8.2317473826e+00  2.1761592482e+01 -2.5428711918e+00 -7.3793684658e-01 -1.5628300281e+00
0  4.1154641983e+00  9.5870890832e+00  2.2904505278e+01  1.9514922835e+00 -2.5605701396e+00  4.4947263448e+00
0  1.9651171667e-01  1.0950923870e+01 -1.5581615738e-01 -4.0155147383e+00  5.3428976032e-01  2.5752369209e+00
0  1.2895462730e+00  1.2351308798e+01  1.4465772413e+00  3.1319088573e+00 -3.3576230745e+00 -8.4171641294e-01
0  1.9030704192e-01  1.3407196521e+01  2.8466839405e+00 -3.0879084231e+00  3.5600764876e+00 -2.8605074456e+00
0  1.1693873826e+00  1.4925440360e+01  3.9016833309e+00  4.3365861437e+00  1.1968971355e+00  2.7560367879e+00
0  2.7443506497e+00  1.0910768824e+01  2.8868112595e+00  2.0690569809e-01  2.0904459068e-01 -4.7271393287e+00
0  4.1452946515e+00  1.2257884596e+01  3.9731107778e+00 -2.8352819919e-01  1.7058399227e+00  1.6592304691e+00
0  2.6697950823e+00  1.3554872156e+01 -2.1091751140e-02 -1.1403559750e+00 -7.6508342063e-01 -1.0971280238e+00
0  3.9656679712e+00  1.4859493749e+01  1.1841003601e+00  2.7933558568e+00  1.7568192814e+00  7.0644797441e-01
0 -1.8725025996e-01  1.0751092047e+01  5.5364123529e+00  2.4408210791e+00  3.8886718758e+00 -3.6266585430e+00
0  1.4843489710e+00  1.2164748942e+01  6.6004641506e+00 -1.0860056682e+00 -7.4144608429e-01  1.4830826575e+00
0  1.8448215014e-01  1.3472086714e+01  8.1264498103e+00 -1.8585716740e+00 -6.3742967124e-01 -8.6885445117e-01
0  1.3724433917e+00  1.4798803617e+01  9.5081983217e+00 -2.0905301697e+00  2.2639750930e+00  5.5970988178e-01
0  2.6819376585e+00  1.0714047873e+01  8.0555097770e+00  1.1675705014e+00  1.1090517565e+00  1.7137284601e+00
0  4.0511065738e+00  1.2121982164e+01  9.6749896619e+00 -1.1578950286e+00 -1.8348866215e-01 -4.4803281942e+00
0  2.8713732115e+00  1.3655435966e+01  5.5423774092e+00 -3.0246332435e+00 -7.1756561852e-01 -5.0136530457e+00
0  3.8930189178e+00  1.4844905773e+01  6.8273642715e+00  4.1127081866e+00  2.4177425357e+00 -8.3639317267e-01
0  1.2656828016e-01  1.0869207639e+01  1.0665940119e+01 -9.8654356870e-01  7.3845640842e-01  3.9629967847e+00
0  1.5525782738e+00  1.2106885318e+01  1.2351599408e+01 -3.2775987528e+00  2.4280095339e+00 -5.6406772960e+00
0  1.0324384267e-01  1.3537227383e+01  1.3406022404e+01 -1.1926505140e+00  2.2745105514e+00  2.7621838096e+00
0  1.5313285310e+00  1.5102193959e+01  1.4873168915e+01 -7.1987820625e-01 -2.9256642861e+00  4.5834172760e-01
0  2.6424801265e+00  1.1028091276e+01  1.3453267257e+01  5.3652043383e-01 -3.7056069614e+00  5.1493765073e+00
0  4.1345028189e+00  1.2101245924e+01  1.4783474583e+01 -1.0154619278e+00  3.6383550734e+00  1.1213374622e+00
0  2.6302614619e+00  1.3583413046e+01  1.0685585467e+01  1.4112051979e+00 -1.1224663788e+00  3.9785011817e+00
0  3.9616449667e+00  1.4963172968e+01  1.2188893236e+01  7.6187486644e-01 -9.5610696579e-01 -2.9541696204e+00
0  8.8294291743e-02  1.0998960288e+01  1.6218116024e+01 -3.1721664322e+00 -1.3606688591e+00  7.4007915870e-01
0  1.3230910720e+00  1.2220585296e+01  1.7449621488e+01  1.4494173641e+00 -7.4284505230e-01  4.4045129320e+00
0  9.5833894537e-02  1.3653524659e+01  1.8870907182e+01 -1.4597915547e+00 -3.2716255017e+00  2.0761999334e+00
0  1.2171533036e+00  1.5099725926e+01  2.0267985698e+01  3.7528857564e+00 -2.8393127450e+00  4.9763988844e-01
0  2.6565144361e+00  1.0808155844e+01  1.9094866005e+01  1.5831579682e+00  7.5015254953e-01 -5.6188523798e+00
0  3.9337292663e+00  1.2260313133e+01  2.0277637346e+01  1.5964620757e+00 -2.0568494440e+00  1.8635627368e+00
0  2.7835591568e+00  1.3457948213e+01  1.6472409953e+01  9.3160934396e-01  1.8423298261e+00 -5.0358483639e+00
0  4.0076685395e+00  1.5041457370e+01  1.7734585279e+01  1.7321493845e-01 -2.3434593479e+00 -4.5496692118e-01
0 -1.4124343671e-02  1.0995964019e+01  2.1572693795e+01 -8.7166718675e-01 -4.6137079155e+00  1.7809772430e+00
0  1.2170584439e+00  1.2190688018e+01  2.2964339594e+01  3.3684175253e+00  1.7674305618e+00  7.0803637293e-01
0 -1.3848901264e-01  1.3716195808e+01  2.4260170488e+01  1.7163187183e+00 -1.0341822653e+00 -1.2816047550e+00
0  1.2624012110e+00  1.4758914757e+01  2.5691779124e+01  7.0841122022e-01  2.3794086844e+00  7.0134716043e-01
0  2.8545110847e+00  1.0793773616e+01  2.4331289021e+01 -3.7982185501e+00  9.2232930241e-01 -1.2232855049e+00
0  3.8943040781e+00  1.2200767428e+01  2.5612886432e+01  2.2585586315e+00  5.0842195192e-01  1.7637300232e+00
0  2.8687335894e+00  1.3578290815e+01  2.1595537316e+01 -5.4615708709e+00  9.3587469159e-01  1.7961448403e-01
0  4.2480238083e+00  1.4765139796e+01  2.2893557822e+01 -1.2769693393e+00  2.7204646610e+00  2.0485516983e+00
0 -4.0890445631e-02  1.6189857370e+01 -4.0609591898e-02  1.1280569873e+00  9.1569210730e-01  7.8365641656e-01
0  1.4108237885e+00  1.7488154742e+01  1.4901981862e+00 -2.2068060151e+00  8.5120170302e-01 -3.3713030421e+00
0  1.0285527734e-01  1.8961814800e+01  2.7155198515e+00 -2.5995953273e+00 -1.8695423894e+00  8.5099767055e-01
0  1.4295031137e+00  2.0179759427e+01  3.8948443367e+00  7.8741102495e-02  2.7735912066e+00  3.4897257750e+00
0  2.7435459908e+00  1.6289624905e+01  2.5727681068e+00  1.7783123601e+00 -4.1030324952e-01  3.9250556942e+00
0  4.2244568023e+00  1.7825653408e+01  4.1869351754e+00 -1.3201386362e-02 -2.3160698281e+00 -4.2806310838e+00
0  2.5497216371e+00  1.8817503054e+01 -1.1088655726e-01  1.8354776182e+00  9.8783814324e-01  8.8937220807e-01
0  4.0683975896e+00  2.0181500634e+01  1.2839942348e+00 -8.6652872027e-01  3.6468033043e+00 -1.7440272531e+00
0 -1.9292532092e-01  1.6288442807e+01  5.2732222978e+00  1.8093736633e+00 -4.9661851206e-01  3.2551358762e+00
0  1.2372392072e+00  1.7613451756e+01  6.9469992896e+00  1.7712908489e+00 -1.9608553035e+00 -5.3081272939e+00
0  6.9167638316e-02  1.8853607871e+01  8.0725497561e+00 -2.8193132529e+00  3.1425557564e+00  2.5706296450e+00
0  1.2305861414e+00  2.0371949093e+01  9.6433646610e+00  2.5334352015e+00 -4.0549580624e-01 -3.7037039868e+00
0  2.5549787969e+00  1.6100851078e+01  8.1560400553e+00  1.2966103242e+00  1.9391924732e+00  2.9111882616e-01
0  4.1903200619e+00  1.7501527297e+01  9.3179516742e+00 -4.2334615331e+00  1.0705998354e+00  1.2762369348e+00
0  2.8087396097e+00  1.8935006542e+01  5.4120761396e+00 -3.7797423982e+00 -1.3323727639e+00  9.7960441045e-01
0  3.9567573283e+00  2.0185321967e+01  6.7031159982e+00  6.0003746264e-01  4.4764423510e+00  7.1178517197e-01
0  1.2057689514e-01  1.6415801655e+01  1.0958273747e+01 -1.2648982311e+00 -2.7889970790e+00 -3.6003725196e+00
0  1.3057468032e+00  1.7492238940e+01  1.2257290330e+01  2.2138100667e+00  3.2611306117e+00  2.4686259162e-01
0  7.4309408495e-02  1.8908048066e+01  1.3632624865e+01 -3.2339543170e+00  1.3830029371e+00 -2.3903031433e+00
0  1.2675790419e+00  2.0247065655e+01  1.4821209707e+01  2.1744796231e+00  2.1798332899e+00 -2.9921707877e-01
0  2.9077616820e+00  1.6372818272e+01  1.3383429482e+01 -2.0663477383e+00 -1.2017303873e-01  2.3990968228e+00
0  3.9260017581e+00  1.7807169564e+01  1.4872910452e+01  3.5883838799e+00 -3.7135539949e+00  8.6502880023e-01
0  2.6814710903e+00  1.9086225651e+01  1.0980430068e+01  1.4295318346e-01 -2.1942654943e+00 -1.3093104643e+00
0  3.8808400587e+00  2.0529259400e+01  1.2356487767e+01  5.8292288494e+00 -4.4800290045e+00 -3.0101812672e+00
0  2.8671971759e-02  1.6440363343e+01  1.6257319327e+01 -1.3972206895e+00 -3.1010816520e+00  3.9691633222e-01
0  1.3019662145e+00  1.7569068603e+01  1.7669392286e+01 -9.2012651534e-02  2.0748447269e+00 -4.2001856286e-01
0  2.9315145978e-02  1.8877109080e+01  1.9186594464e+01 -1.4301876303e+00  1.3437455151e+00 -3.1841868285e+00
0  1.2294445263e+00  2.0257478344e+01  2.0507571154e+01  1.7035932562e+00  1.2895781937e+00  7.5738431889e-01
0  2.6379491379e+00  1.6326991013e+01  1.8835796329e+01  6.4619664731e-01  8.5302615203e-01  3.0648127911e+00
0  4.0847626925e+00  1.7740651882e+01  2.0237360289e+01 -2.8785564513e-01 -1.5488641869e+00  1.3985365940e+00
0  2.5155024946e+00  1.8823212979e+01  1.6100204306e+01  6.9810404630e-01  3.0054644750e+00  2.7470149957e+00
0  4.2323350640e+00  2.0496715443e+01  1.7615047862e+01 -3.3566263669e+00 -7.6849982488e-01  1.1531931116e+00
0 -4.5013930317e-02  1.6310618568e+01  2.1571132185e+01  1.3768162017e+00  2.5550711287e+00  3.1324363497e+00
0  1.4710874753e+00  1.7731893745e+01  2.3155424101e+01 -2.8920887904e+00 -1.2352181226e+00 -2.3283422337e+00
0 -5.3245879689e-02  1.9169775939e+01  2.4313885664e+01 -7.4444413103e-01 -3.3200363230e+00  1.8176784351e+00
0  1.4714942719e+00  2.0328578096e+01  2.5656036668e+01 -2.2926142244e+00  7.3176237656e-01  1.6586448903e+00
0  2.6497433485e+00  1.6344921839e+01  2.4494687961e+01  2.2596748925e+00 -1.8270036527e+00 -7.1911560291e-01
0  4.2044587395e+00  1.7835885568e+01  2.5640948161e+01 -1.5566736305e+00 -2.9873053766e+00  1.6654295777e+00
0  2.8620137709e+00  1.9021769792e+01  2.1830222228e+01 -1.7655862009e+00 -1.0813146313e-01 -2.0126190424e+00
0  4.0543912883e+00  2.0418770160e+01  2.3044209551e+01 -1.5200283229e-01  2.2224573779e+00  1.1912780876e+00
0 -1.6699836105e-01  2.1650944103e+01 -1.9636582854e-01  1.9905851048e+00  1.4513072255e+00 -5.3948217268e-02
0  1.3273045037e+00  2.3088868509e+01  1.2034772050e+00 -2.1870368064e+00 -1.4896542869e+00  2.7953406168e+00
0 -7.3086335197e-02  2.4430079691e+01  2.8310075828e+00 -2.5846359671e-01 -7.2624992703e-01 -5.2743823362e+00
0  1.2226070312e+00  2.5714236176e+01  3.9011596519e+00  4.2269421393e+00  9.8721532328e-01  3.0547148307e+00
0  2.7645156330e+00  2.1771329955e+01  2.7585709100e+00 -3.1708936412e-01 -1.0804240221e+00 -2.9096543340e+00
0  4.2076721865e+00  2.3048769350e+01  4.0351894884e+00 -6.7137461800e-01  1.7451939536e+00  1.2544375478e+00
0  2.5633774817e+00  2.4479366247e+01  8.5710481155e-02  4.0220535188e+00 -1.1486830298e+00 -2.4802302494e+00
0  4.2626497022e+00  2.5680362039e+01  1.1897860950e+00 -2.6937180674e+00  1.7118304285e+00  2.1048937538e+00
0 -1.1353572382e-01  2.1897202515e+01  5.3611105958e+00  1.5302134958e+00 -2.8194327728e+00 -1.0387927110e+00
0  1.3016483411e+00  2.3180308503e+01  6.6212972349e+00  6.7005807148e-01 -1.8765451624e+00  5.8236316294e-01
0  1.5571618601e-01  2.4268335496e+01  8.0197668392e+00 -1.4981572171e+00  3.1734816371e+00  1.9013102888e+00
0  1.5188672224e+00  2.5798322436e+01  9.4660475109e+00 -3.6431385981e+00 -9.9081808016e-01  2.9479200267e-01
0  2.6265288594e+00  2.1857634098e+01  7.9856765263e+00 -6.8903348112e-01 -3.0494328442e+00  1.6863178566e+00
0  3.8989885167e+00  2.3142550396e+01  9.5535207325e+00  4.9533754017e+00 -1.8335627090e+00 -1.7226229470e+00
0  2.7649632113e+00  2.4459511687e+01  5.6104565335e+00  2.0996196664e-01  6.5562806367e-01 -5.3931688052e+00
0  4.1589578286e+00  2.5915847466e+01  6.7106404632e+00  1.7145603792e-01 -6.7029053731e-01  2.7640510330e+00
0  6.6631237104e-02  2.1643308302e+01  1.0929789300e+01 -1.8130895137e+00  3.5730410368e+00 -2.2874937431e+00
0  1.4032508559e+00  2.3038431667e+01  1.2163295511e+01 -8.3167956288e-01  1.4127009458e+00  1.2137258464e+00
0 -1.7283510138e-01  2.4501021346e+01  1.3522846521e+01  1.9177033956e+00 -2.2083817933e+00 -1.3172767693e+00
0  1.2643268562e+00  2.5659726218e+01  1.4957346078e+01  4.9399247445e-01  2.8883593603e+00 -1.1972094958e+00
0  2.8681446928e+00  2.1633256751e+01  1.3383488204e+01 -4.0824121667e+00  3.4670651403e+00  5.7638578844e+00
0  4.1300578863e+00  2.3277771000e+01  1.4857201022e+01 -7.5692664462e-01 -2.9775915392e+00 -6.8394912772e-01
0  2.7829182296e+00  2.4423192599e+01  1.0837894767e+01 -1.2928560959e+00  4.2101767227e-01  1.0101860692e+00
0  4.1845852226e+00  2.5660184309e+01  1.2181617069e+01 -3.9680541164e+00  4.4161057235e+00 -1.3204074855e-01
0 -1.5425226450e-01  2.1538553983e+01  1.6192004084e+01  1.3470747231e+00  2.2067669428e+00 -1.2428665907e+00
0  1.2707839773e+00  2.2922283820e+01  1.7594379691e+01  1.3724354466e+00  1.6542890785e+00 -2.3427607705e+00
0  7.8284980363e-02  2.4331262204e+01  1.8926432366e+01 -6.6250688504e-01  2.4662426498e+00 -5.9741533018e-01
0  1.4462693644e+00  2.5751591050e+01  2.0378808218e+01 -1.2888805947e+00 -8.1997248028e-01 -1.5810766511e+00
0  2.5249652331e+00  2.1812464603e+01  1.9161149247e+01  1.3116009191e+00 -3.9900851456e+00 -2.1818063790e+00
0  3.9855805427e+00  2.2916221993e+01  2.0391082059e+01  1.5119506510e+00  2.3001089952e+00 -5.6885922370e-01
0  2.8640984363e+00  2.4631051351e+01  1.6190082156e+01 -1.4486635583e+00 -2.7740064232e+00  2.4999791501e+00
0  4.2407337502e+00  2.5855233543e+01  1.7678770104e+01 -3.0487240398e+00  2.1174987962e+00 -1.3749439622e-01
0 -1.2676759377e-01  2.1722902806e+01  2.1834902834e+01 -8.5713112613e-01  3.5838542245e-01 -2.6080350983e+00
0  1.1846892030e+00  2.3086116904e+01  2.3136391930e+01  2.7670092108e+00  1.3321691612e+00 -1.3876776501e-01
0  3.9476358048e-02  2.4564023572e+01  2.4595493660e+01  1.7469924676e-02 -4.3438987265e-01 -1.3460185121e+00
0  1.5271652410e+00  2.5859788456e+01  2.5862215000e+01 -2.2189264819e+00 -4.8830809938e-01  2.3102965535e-02
0  2.7207764419e+00  2.1871439400e+01  2.4573739538e+01 -7.7976304763e-01 -2.3158620329e+00 -4.3981606620e+00
0  4.0051469051e+00  2.3077740105e+01  2.5629002812e+01  7.5754243864e-01  2.7788668991e+00  4.7036775372e+00
0  2.7786681964e+00  2.4364696109e+01  2.1609812383e+01 -8.7723134937e-01 -9.8076481276e-02  3.8976400434e+00
0  4.1294530135e+00  2.5652138371e+01  2.3255332782e+01  8.0158523114e-01  1.4298702042e+00 -3.6592406216e+00
0  5.3668116869e+00  6.2025740033e-02 -1.0316121185e-01  1.2471883935e+00  6.8860481030e-01  1.1725928920e+00
0  6.8861281642e+00  1.4079088093e+00  1.2017005630e+00 -1.6591009431e+00 -9.6038036400e-01  3.5834202217e+00
0  5.2457292709e+00  2.7987954866e+00  2.6980507938e+00  5.8834869860e+00 -6.9492612679e-01 -6.0890131474e-01
0  6.9434936954e+00  4.0611697577e+00  4.0258364925e+00 -2.5544730370e+00 -2.3651033156e-01 -3.4101469660e-01
0  8.2657691738e+00  2.9325522827e-02  2.8567502529e+00 -3.7288661061e+00  1.2845868764e+00 -8.9171277581e-01
0  9.5294180791e+00  1.3521439894e+00  4.0718085604e+00  1.9035356930e-01 -1.0615591626e+00  3.4725326305e+00
0  8.3254686240e+00  2.5502223175e+00 -9.6367344429e-02 -1.6833773593e+00  3.9876434022e+00  3.8005256031e-01
0  9.3953788922e+00  4.1698909427e+00  1.4117677078e+00  2.0124549978e+00 -2.5519865443e+00 -1.0733241245e+00
0  5.4829381533e+00 -4.1924913450e-02  5.2375983754e+00 -1.4115078507e+00  2.3700156483e+00  2.8269762767e+00
0  6.6013977667e+00  1.4570837443e+00  6.8015664556e+00  2.2502442071e+00 -3.4884028354e+00  7.5643344028e-01
0  5.4801716568e+00  2.9014721635e+00  8.0094030376e+00 -2.0495692459e+00 -8.8231242945e-01  3.7773371163e+00
0  6.8281390600e+00  4.2118934652e+00  9.5377992227e+00 -7.1569989535e-01 -3.1170736447e+00 -6.5907329580e-01
0  8.3063382949e+00  1.3645133434e-01  8.2581731308e+00 -3.6895499399e+00 -2.5477888947e+00 -3.4091747833e+00
0  9.3171337545e+00  1.4685876715e+00  9.6038552559e+00  6.5559560925e+00 -3.3841900158e-01 -1.0804629071e+00
0  7.9511354837e+00  2.5679897290e+00  5.4466772603e+00  3.1680250103e+00  1.4117424581e+00 -5.7492620148e-01
0  9.5353353590e+00  4.0027501133e+00  6.6837445892e+00 -2.8566701502e+00  1.0695911988e+00  1.6920798093e+00
0  5.4174056235e+00 -3.8203174093e-02  1.0837888331e+01 -5.4165665158e-01 -6.5919347263e-01  4.1447612627e-01
0  6.6133279314e+00  1.1718522391e+00  1.2285687257e+01  3.6338449076e+00  1.0985678139e+00  9.9196524680e-01
0  5.4078996669e+00  2.6554981328e+00  1.3712176058e+01 -1.3104964349e+00  1.7782687778e+00 -2.3829231101e+00
0  6.6911737338e+00  4.1283112060e+00  1.4918342907e+01  2.5146380387e+00 -6.8327922786e-01  8.2846082430e-02
0  8.3446489895e+00 -1.4372114004e-01  1.3617777008e+01 -3.8910897362e+00  1.5608012563e+00 -9.1289848905e-01
0  9.6024495623e+00  1.1683640352e+00  1.4932404153e+01  3.0391870659e+00  1.1285789251e+00  3.0608039185e-01
0  8.3178376691e+00  2.8313834474e+00  1.0775491445e+01 -4.4777827079e+00 -1.9159888224e-01  1.5502904164e+00
0  9.5353313888e+00  4.0697999600e+00  1.2060264457e+01  1.5592555113e+00 -7.7648600046e-01  2.1553067131e+00
0  5.4464350165e+00  1.4783229010e-01  1.6314528439e+01  1.4283642431e+00 -1.3092928892e+00 -1.2296372463e+00
0  6.9282194293e+00  1.5435799456e+00  1.7509336439e+01  1.1536725066e-01 -2.8568792192e+00 -8.8670707701e-02
0  5.6116950834e+00  2.6026925860e+00  1.8835260361e+01 -1.1771248079e-02  2.9922845486e+00  2.5274327333e+00
0  6.9198358461e+00  3.9317143626e+00  2.0554437836e+01 -2.3679020327e+00  1.4216413941e+00 -5.4174676759e+00
0  7.9684031513e+00 -1.1455033907e-01  1.8892824130e+01  2.9435630131e+00  2.9501886123e+00  7.4821033160e-01
0  9.5374036453e+00  1.2177514233e+00  2.0504249935e+01 -4.8103771759e-01 -1.3799190589e+00 -2.8991824539e+00
0  8.3383936921e+00  2.6795884780e+00  1.6128994200e+01 -1.7986558264e+00  1.2567540046e+00 -7.7306250333e-01
0  9.5381150907e+00  3.9367234599e+00  1.7577456997e+01 -9.5467908930e-01  2.2833626863e+00 -4.1837262766e-01
0  5.5408795050e+00  1.9339023179e-01  2.1899860171e+01 -2.7633130864e+00 -4.7388230029e+00 -2.3088172744e+00
0  6.7619021398e+00  1.3654975090e+00  2.2904839942e+01  4.8569311166e+00  1.6773367010e+00  3.3845575529e+00
0  5.5660931998e+00  2.7111725746e+00  2.4444169995e+01 -1.4695519811e+00  1.3553633249e+00 -2.8433139915e+00
0  6.9261442775e+00  4.0626680846e+00  2.5618253563e+01 -8.9396598992e-01 -1.5360708467e+00  4.7909576743e+00
0  8.3120651276e+00 -7.9219756547e-03  2.4453102530e+01 -3.1188853148e+00  4.0370648805e-01  5.8939005048e-02
0  9.6947220589e+00  1.3697615524e+00  2.5887892238e+01  6.9175990361e-01 -1.9625558893e+00 -2.4309103529e+00
0  8.2692046267e+00  2.8306322445e+00  2.1537970044e+01  1.2763496751e+00 -1.5288980521e+00  5.0255081109e+00
0  9.5235145472e+00  4.1845247028e+00  2.3259521315e+01  1.2927340281e+00 -2.6103069866e+00 -3.2424326952e+00
0  5.2389456723e+00  5.5600605808e+00  1.7071665000e-01  3.7940582139e+00 -3.5683878768e-01 -1.4092707538e+00
0  6.9346533659e+00  6.8683602811e+00  1.3388881310e+00 -3.0197648222e+00 -3.4526493301e+00  3.6787093069e+00
0  5.3820114604e+00  7.9936671886e+00  2.9027404876e+00  5.6100566801e-01  2.3718087665e+00 -3.9535149078e+00
0  6.5923817357e+00  9.6334981897e+00  3.9875130298e+00  1.7191270358e+00  7.6123788011e-01  1.4366191967e+00
0  8.3293583780e+00  5.4505076274e+00  2.8439225489e+00 -2.2057579561e+00  1.5864863269e+00 -1.2484339277e+00
0  9.5138912380e+00  6.8473798936e+00  4.2129073253e+00  2.0131610253e+00 -1.0713363445e+00 -9.7433032047e-01
0  7.9822752149e+00  8.0488324920e+00  1.8399602229e-01  3.7324903578e+00  1.8796475798e+00 -4.4050970579e+00
0  9.3183455153e+00  9.4467022456e+00  1.4972929522e+00  1.4745704085e+00  2.0487434496e+00 -2.1445905733e+00
0  5.6246422264e+00  5.5489696174e+00  5.3522981860e+00 -1.3659058575e+00 -8.5330723727e-01  6.2445403801e-01
0  6.7401760318e+00  6.9114204136e+00  6.7992616845e+00  1.4031860590e+00 -2.5827008256e+00  8.2901972442e-01
0  5.5867812779e+00  8.0301640658e+00  8.3030028383e+00 -1.3060402807e+00  1.9650588261e+00  2.5799057666e-01
0  6.9057058095e+00  9.6699965897e+00  9.5002537274e+00 -2.2428185853e+00 -2.3184033681e+00 -1.4622188168e+00
0  7.9632379566e+00  5.4153106344e+00  8.2786667512e+00  4.5472755496e+00  1.7442238790e+00 -2.6216301692e+00
0  9.4938075131e+00  6.8660203245e+00  9.6909329203e+00  7.5835612409e-01 -1.9359598822e+00 -3.0768147369e+00
0  8.2350946208e+00  7.9862658811e+00  5.5853365876e+00 -1.4621921387e+00  2.0549987910e+00 -1.4477085860e+00
0  9.3212503330e+00  9.6155008604e+00  6.6077688217e+00  3.5668262963e+00  5.6130868966e-01  1.4333649603e+00
0  5.4905881702e+00  5.4312673791e+00  1.0729139421e+01 -2.7784293571e-01  4.8482913843e-02  3.3121951425e+00
0  6.7253921011e+00  6.8081115502e+00  1.2211119835e+01  1.8479670816e+00 -4.6218664831e-01 -1.5939646826e+00
0  5.5447560583e+00  8.0615514826e+00  1.3667504769e+01 -1.3589434052e+00  3.3550865467e+00 -2.2606206222e+00
0  6.7472157767e+00  9.6801439090e+00  1.4833718194e+01  1.8821451774e+00 -3.0164507980e+00  2.1968804157e+00
0  8.1863457095e+00  5.2838304753e+00  1.3393389040e+01 -1.9616625820e+00  1.0135665779e+00  7.3617883123e-01
0  9.4244513274e+00  6.6353761359e+00  1.4780851543e+01  1.2183495418e+00  4.0331623232e+00  1.2716142187e+00
0  8.0384369269e+00  8.2687812194e+00  1.0705840855e+01  1.6906141377e+00  2.2394647457e-01  4.6966154148e+00
0  9.4227874976e+00  9.7000527484e+00  1.2318531426e+01 -4.5988963444e-01 -2.9834977142e+00 -2.0433350732e+00
0  5.4555998385e+00  5.6271518096e+00  1.6243795025e+01 -1.8635275705e+00 -3.0845822793e+00 -8.0988021560e-01
0  6.6972818634e+00  6.7283911642e+00  1.7473931377e+01  3.7496795653e-01  2.9898178397e+00  4.1187460405e+00
0  5.4290834765e+00  8.2168759150e+00  1.9156984388e+01 -4.1081224329e-02 -3.5537571415e+00 -2.9551809558e+00
0  6.7277282852e+00  9.4601598010e+00  2.0235568985e+01  1.6648850652e+00  3.5760855733e+00  3.2880068556e+00
0  8.0010014198e+00  5.3699323219e+00  1.8865868685e+01  1.7622197346e+00 -1.3287104110e+00  1.0879774535e+00
0  9.6057653399e+00  6.6276552024e+00  2.0286505378e+01 -1.6284778946e+00  1.9668631050e-01  6.4346865991e-01
0  8.1942165044e+00  8.1898591418e+00  1.6485296541e+01  1.4337805486e-02  4.4730325357e-01 -4.4347789365e+00
0  9.6895874999e+00  9.5276397697e+00  1.7790113110e+01 -1.0329961061e+00 -3.6017903105e-01  3.6462672597e-01
0  5.5051489687e+00  5.4398469593e+00  2.1555110255e+01  2.2494282454e+00  1.3581655952e+00  3.0640873341e+00
0  6.9113461661e+00  6.8097176537e+00  2.3205788092e+01 -1.7077826833e+00 -2.4589809507e+00 -7.7711728309e-01
0  5.6221605700e+00  8.2005185282e+00  2.4532863292e+01 -3.3471661241e+00  1.3460632173e-01 -2.7021190392e+00
0  6.9234599560e+00  9.5627477556e+00  2.5692894898e+01 -2.6907745327e+00 -2.5885441567e-01  4.7573607012e+00
0  8.1839269719e+00  5.3176483839e+00  2.4598038121e+01  3.7216687146e-01  2.8656498932e+00 -2.5075669417e+00
0  9.6580058275e+00  6.6544296758e+00  2.5716904228e+01 -3.6963339477e+00  2.1373986452e+00  2.8416020972e+00
0  8.0502571788e+00  7.9844731389e+00  2.1691834626e+01  3.3595011222e+00  2.7026805395e+00 -6.4905281132e-01
0  9.6061431561e+00  9.6298162829e+00  2.3082039438e+01 -3.3279037425e+00 -3.0683192668e+00  5.4142717062e-01
0  5.2763252859e+00  1.0924144129e+01 -1.6176892021e-02  1.6656071603e+00 -1.0540107889e+00 -4.4837509841e+00
0  6.6615016573e+00  1.2074541692e+01  1.1892136813e+00  1.1375683481e+00  1.1336388868e+00  2.5513535489e+00
0  5.5096946738e+00  1.3574595597e+01  2.5686060048e+00 -1.2520229756e+00 -2.2483779743e-01 -6.4153969131e-01
0  6.9216655274e+00  1.4838946168e+01  3.9244129478e+00  4.4139041004e-01  1.4792772549e-01  1.1488312283e+00
0  8.2140906381e+00  1.1048756513e+01  2.7337570542e+00 -2.0344709797e+00 -1.4625430657e+00 -1.5435238817e-01
0  9.6395931705e+00  1.2344090600e+01  4.0315967157e+00 -8.9073994350e-01 -1.3786179453e-01  1.5804177101e+00
0  8.1363805355e+00  1.3400043037e+01  1.3557741283e-01 -1.4907879287e-01  2.5479696917e+00 -2.6808576789e+00
0  9.3599734457e+00  1.5037065905e+01  1.3673279428e+00  9.9115706666e-01 -2.7430907769e+00  1.2693883963e+00
0  5.2949351857e+00  1.0994736910e+01  5.5179925697e+00  2.5827639104e+00 -2.5902410912e-01  9.8532727776e-02
0  6.9539137241e+00  1.2321541085e+01  6.8168436970e+00 -3.5024468611e+00 -5.6424073124e-01 -9.5072500815e-01
0  5.2844884678e+00  1.3457539735e+01  8.0769550004e+00  1.6233851911e+00  1.2386418771e+00  2.1853104575e+00
0  6.9377101052e+00  1.5002528618e+01  9.5877267719e+00 -3.4503671103e+00 -6.2106398351e-01 -2.7787945605e+00
0  7.9463883262e+00  1.0877158330e+01  8.0901012409e+00  4.4282396288e+00  1.0998965481e+00  5.2341226883e-01
0  9.5452731644e+00  1.2161442779e+01  9.5596138186e+00 -2.0257439751e+00 -8.4934782719e-01 -1.2843254936e+00
0  8.2946985641e+00  1.3594383113e+01  5.5314887559e+00 -3.2961488644e-01  3.1004452018e-01 -2.1067084928e+00
0  9.5789173338e+00  1.4794205501e+01  6.9317537436e+00  1.0966184697e+00  1.7763090868e+00 -3.8501686606e+00
0  5.4039973237e+00  1.0720784306e+01  1.0663087606e+01  1.8203891981e-01  1.3070641834e+00  4.9885728348e+00
0  6.8572695031e+00  1.2309961625e+01  1.2373698281e+01 -2.1306771366e+00  5.9959918630e-01 -5.2583391725e+00
0  5.4259013524e+00  1.3702857178e+01  1.3394111643e+01 -1.9391577501e-01 -4.2546821017e-01  3.8531620937e+00
0  6.6841511104e+00  1.4992656497e+01  1.5110978977e+01  1.1014898245e+00  8.5283592480e-01 -4.9747343730e+00
0  7.9810718044e+00  1.1022601300e+01  1.3474996624e+01  3.2765081258e+00 -1.7166653500e-01  3.6262066609e+00
0  9.6504019646e+00  1.2164164440e+01  1.5003769635e+01 -1.8643071981e+00  8.1798095988e-01 -1.8509941269e+00
0  8.0797811688e+00  1.3662235644e+01  1.0751951049e+01  1.5344429110e+00 -2.6334849677e+00  1.8817635129e+00
0  9.5108185618e+00  1.4897245849e+01  1.2034681289e+01 -2.5043491557e-01 -1.2535966178e+00  4.5647789756e+00
0  5.3585589046e+00  1.0776281169e+01  1.6202214365e+01  1.3560126355e+00  1.3816423599e+00 -9.9982255674e-02
0  6.7427023113e+00  1.2251163912e+01  1.7463253405e+01  4.6612842956e-01  2.1770047325e-01  2.2430347734e+00
0  5.2332778532e+00  1.3491558310e+01  1.9044605558e+01  3.0837849206e+00  1.4759918526e+00 -1.9537897317e+00
0  6.7559718782e+00  1.5024623778e+01  2.0270864715e+01 -1.4192294547e+00 -2.6819599570e+00  2.0189788688e+00
0  8.3156408307e+00  1.1046581236e+01  1.9033867303e+01 -3.5047179137e+00 -2.2091209856e+00 -1.3910394437e+00
0  9.4295100081e+00  1.2280593473e+01  2.0450400862e+01  2.6257260678e+00 -2.1795117277e+00  1.4494300098e+00
0  8.1674322921e+00  1.3731716487e+01  1.6156030236e+01  6.9918274338e-01 -2.4244880489e+00  1.0788035154e+00
0  9.6943122424e+00  1.4869908415e+01  1.7499892513e+01 -3.4933055815e+00  1.2329584299e+00  2.6550034571e+00
0  5.3016882918e+00  1.0974877119e+01  2.1891358696e+01  2.3772116904e+00 -8.2343474085e-02 -5.0691003748e+00
0  6.9708244632e+00  1.2170923336e+01  2.3045019001e+01 -3.2124075528e+00 -8.5901835159e-01  1.1065687161e+00
0  5.4357076379e+00  1.3426777179e+01  2.4305734633e+01  1.2300517587e+00  1.2106232085e+00  1.1555362953e+00
0  6.8886103790e+00  1.4915123448e+01  2.5678938101e+01 -9.8878130624e-01 -1.0709315644e+00  1.7271742027e+00
0  8.0328565147e+00  1.0886796483e+01  2.4508089978e+01  3.9129821743e+00  4.2697333557e-01 -2.2829731362e+00
0  9.4909128141e+00  1.2334814370e+01  2.5645273312e+01 -2.3660980943e-02 -1.4638865083e+00  1.7693329031e+00
0  7.9890638950e+00  1.3436624362e+01  2.1730130084e+01  2.0551166723e+00  4.4593082953e+00 -1.0031508812e+00
0  9.5519506496e+00  1.4989879413e+01  2.2970882604e+01 -1.6116767909e+00 -2.0656538807e+00  3.7844735488e-01
0  5.4941948794e+00  1.6406490678e+01 -2.7798120273e-02 -3.1208098272e-01 -1.0975425747e+00 -8.0048216312e-01
0  6.7120120548e+00  1.7797455414e+01  1.5045440455e+00  1.7798449457e+00 -1.5412972444e+00 -2.2435769098e+00
0  5.5533921966e+00  1.9170731494e+01  2.5654965837e+00 -1.9084576552e+00 -1.3707807923e+00  3.0836039699e+00
0  6.8823936504e+00  2.0220514953e+01  4.0736031175e+00  2.4205517564e+00  2.1553828095e+00  4.5187984338e-01
0  8.1637070523e+00  1.6407982529e+01  2.7369929000e+00 -9.8406404692e-01 -6.1876516634e-01 -4.5589226668e-01
0  9.6181914053e+00  1.7485270830e+01  4.0373761745e+00  1.1054868176e+00  3.6204463446e+00  5.7306534792e-01
0  8.1508584573e+00  1.9143419464e+01  1.9602999984e-01  1.1570190251e+00 -6.2943657681e-01 -1.2620882274e+00
0  9.6983227823e+00  2.0513010586e+01  1.5217175523e+00 -2.4630091780e+00  2.0110974129e-01 -2.6452965662e+00
0  5.5605099691e+00  1.6197985219e+01  5.2404743984e+00 -1.1118670586e+00  3.2048783197e-01  3.9317713053e+00
0  6.8408223129e+00  1.7774656780e+01  6.8072834738e+00 -1.7195812487e+00 -2.8113837028e+00 -1.6041027489e-01
0  5.2563674835e+00  1.9076469506e+01  8.1228614694e+00  1.5665023531e+00 -1.8308224552e+00 -9.8288548391e-01
0  6.6552596033e+00  2.0239128645e+01  9.4050667452e+00  3.4103986553e+00  8.7390678145e-01 -2.1864085704e-01
0  8.1929629922e+00  1.6113658952e+01  7.9813472217e+00  3.6633684873e-01  3.5668467729e+00  2.9010187694e+00
0  9.6472827540e+00  1.7622297547e+01  9.5243506983e+00 -4.8833824183e+00 -1.6972966161e+00 -3.1334757217e-01
0  8.3364760578e+00  1.8894942127e+01  5.6259276063e+00 -4.9417226091e-01  4.1893770648e-01 -3.9138237142e+00
0  9.4635428201e+00  2.0476261861e+01  6.7306186912e+00  2.0604906009e+00 -3.4378623570e+00  3.0197144841e+00
0  5.2945926707e+00  1.6271840041e+01  1.0755331613e+01  3.1112292763e+00  4.3625140256e-01  2.1021665308e+00
0  6.8485863043e+00  1.7707443424e+01  1.2173497033e+01 -1.5615702109e+00 -3.4066030361e+00 -6.2786051700e-01
0  5.5637523495e+00  1.8830130772e+01  1.3565654716e+01 -3.1739983237e+00  2.8596210358e+00 -5.4905893259e-01
0  6.5996240135e+00  2.0383480022e+01  1.4815814916e+01  4.6352724835e+00 -3.9331468589e-01 -7.7404452927e-01
0  8.2504496896e+00  1.6423875217e+01  1.3552556078e+01 -1.6926540922e+00 -2.9933286788e+00  5.9421068588e-01
0  9.4669868575e+00  1.7721662535e+01  1.5029975585e+01  1.6632942107e+00 -1.0522781965e+00 -1.2330975090e+00
0  8.0617766501e+00  1.8921285295e+01  1.0900303823e+01  1.0270143553e+00  8.3136659095e-01 -3.1670748848e+00
0  9.3550363009e+00  2.0330690061e+01  1.2128538116e+01  1.7079116346e+00 -9.3754972809e-01 -2.3218107020e-01
0  5.3542605707e+00  1.6201072820e+01  1.6369620110e+01 -1.4202865461e+00  3.9366553184e+00 -1.2422279899e+00
0  6.7669505984e+00  1.7713835768e+01  1.7568632899e+01 -2.2013889544e-01 -2.1173938308e+00  2.9043894224e+00
0  5.5181114113e+00  1.9083914942e+01  1.9098873788e+01 -2.4998569001e-01  3.8490680867e-01 -2.1884646961e+00
0  6.8626796762e+00  2.0404306927e+01  2.0409227603e+01 -9.1285787217e-01  2.1113438276e+00 -1.5077551511e+00
0  8.0904254006e+00  1.6279641746e+01  1.9161551440e+01  1.0026708902e+00 -4.9547745806e-01 -5.0460863520e+00
0  9.3857693000e+00  1.7449740530e+01  2.0467764665e+01  1.0329171435e+00  4.6504854852e+00 -2.6107393182e+00
0  8.2728485559e+00  1.8814607246e+01  1.6421345443e+01 -2.3883343832e+00  2.0049271576e+00 -2.5880242215e+00
0  9.4716097147e+00  2.0184049468e+01  1.7480162569e+01  8.8813325015e-02  3.7342525288e+00  3.0725502471e+00
0  5.5245437925e+00  1.6417209003e+01  2.1756080737e+01 -2.0106638535e+00 -8.8715233298e-01 -2.3790894374e+00
0  6.6619575522e+00  1.7832353002e+01  2.2967803044e+01  3.7562460962e+00 -1.6427729225e+00  1.7172916940e+00
0  5.3373675338e+00  1.9051126638e+01  2.4251752762e+01  1.7478438265e+00  1.8169935903e+00  1.4682940795e+00
0  6.8002088288e+00  2.0334089818e+01  2.5746710565e+01 -8.7538130051e-01 -9.2882972512e-01  3.1615654787e-01
0  8.3068122764e+00  1.6296465965e+01  2.4419092805e+01 -3.0450639073e+00  1.4705046669e+00 -2.1613762168e+00
0  9.4547369158e+00  1.7678475133e+01  2.5779310087e+01  5.2081424944e-01  5.1504884919e-01  2.4739364674e+00
0  8.0989184902e+00  1.9145000329e+01  2.1608017313e+01  1.6883547395e+00 -1.6690334960e+00  1.9070105164e+00
0  9.5056307965e+00  2.0436977458e+01  2.3071637609e+01  1.8805633024e+00 -2.0792904878e+00 -7.6591436434e-02
0  5.6203756315e+00  2.1905477855e+01 -1.2362328055e-01 -3.7514518224e+00 -2.4475514439e+00  2.8466594657e-01
0  6.6313349948e+00  2.3191171507e+01  1.4126056693e+00  5.7948099109e+00 -6.0195551634e-01 -2.7736010815e+00
0  5.5932636135e+00  2.4380866830e+01  2.5265220446e+00 -1.8812979029e+00  2.7897809752e+00  4.7213144665e+00
0  6.7824957697e+00  2.5858837112e+01  4.2638048653e+00  9.8121077655e-01 -1.8019647888e+00 -5.4551835006e+00
0  8.2284554935e+00  2.1912171343e+01  2.7108547927e+00 -2.3216334213e+00 -1.8801505453e+00  8.3062288011e-01
0  9.3732052519e+00  2.3234509997e+01  4.1114982839e+00  4.8725057980e+00 -1.4213390367e+00 -8.0276530430e-01
0  8.1685133643e+00  2.4630035824e+01 -8.4537165208e-02  1.8937660935e+00 -3.9754035052e+00  2.8187216075e+00
0  9.4611716776e+00  2.5989366856e+01  1.5443690037e+00  6.7790851320e-01 -2.8413287457e+00 -2.6795151017e+00
0  5.5066982761e+00  2.1628357201e+01  5.4215683338e+00 -6.2902031938e-01 -1.2208245236e-02  9.5577046806e-01
0  6.7185642311e+00  2.3196837916e+01  6.9115243261e+00  2.0085900951e+00 -2.7892322080e+00 -3.1326244778e+00
0  5.6217298066e+00  2.4465200149e+01  8.1597207852e+00 -5.4632484106e+00  7.5936482617e-01  1.1232435537e+00
0  6.7714362279e+00  2.5769343845e+01  9.5510669317e+00  3.4750394375e+00  8.2896873244e-01 -1.6150999540e-01
0  8.1931792741e+00  2.1683660971e+01  8.0279303823e+00 -3.7778093413e+00 -4.4761310479e-01  1.3227243678e+00
0  9.3509150515e+00  2.2985990784e+01  9.3491030808e+00  4.5253261298e+00 -1.1411641695e+00  1.8432529429e+00
0  8.0729665458e+00  2.4419866178e+01  5.3254377508e+00 -1.0284311300e+00  1.2320898642e-01  2.8727169192e+00
0  9.4904870856e+00  2.5638625125e+01  6.6461449040e+00 -1.1837908506e-02  1.8087793196e+00  3.6191031027e+00
0  5.6136156907e+00  2.1541083719e+01  1.0876008511e+01 -4.9117688418e+00  1.8630944216e+00 -2.3487070227e-01
0  6.6125392112e+00  2.3047584171e+01  1.2210873772e+01  3.6764058920e+00  9.6764667312e-01 -4.1331623785e-01
0  5.2807332012e+00  2.4587969376e+01  1.3438687006e+01  2.2636596068e+00 -3.2409448606e+00  6.8256938518e-01
0  6.6229861759e+00  2.5725797221e+01  1.4736907291e+01  9.0923595257e-01  2.9546245629e+00  2.0400752212e+00
0  8.2826374924e+00  2.1605118315e+01  1.3377059703e+01 -2.8233345340e+00  3.2649366122e+00  3.6788539742e+00
0  9.5791944861e+00  2.3242263370e+01  1.4879692100e+01 -1.2829976427e+00 -5.6460502283e+00  8.8758146740e-01
0  8.3325988564e+00  2.4312413536e+01  1.0809417262e+01 -3.2350100650e+00  1.5487523987e+00  2.1937974331e+00
0  9.5757708523e+00  2.5888519020e+01  1.2264155842e+01  2.1267362411e+00 -3.5211882799e+00 -8.8186427954e-01
0  5.5326581151e+00  2.1729073557e+01  1.6148640860e+01 -1.6493568054e+00  1.9044776538e+00  7.5094209220e-01
0  6.7984259312e+00  2.2939044349e+01  1.7783250807e+01 -2.6802960417e+00  5.3625374363e+00 -2.4184680504e+00
0  5.2584126883e+00  2.4608225562e+01  1.9122676986e+01  2.5562131862e+00 -4.1420982438e+00 -9.8886257105e-02
0  6.8163426016e+00  2.5838450611e+01  2.0360019626e+01 -1.4443077312e+00  4.7525405053e-01  2.0235520347e+00
0  8.0608153721e+00  2.1884435101e+01  1.8909617597e+01  4.0068937165e+00 -4.7734649311e+00  1.2060926076e+00
0  9.6612140912e+00  2.3037098836e+01  2.0309067794e+01 -2.5797930143e+00  2.9587737085e+00 -4.4983630274e-01
0  8.0265053315e+00  2.4434979480e+01  1.6111123456e+01  7.4767637909e-01  3.8143996391e-01  3.5496482309e+00
0  9.6326630906e+00  2.5912055392e+01  1.7658928552e+01 -2.8071020993e+00 -3.9058529167e+00 -3.1512324893e-02
0  5.4767094809e+00  2.1791901941e+01  2.1740640102e+01 -8.0486927275e-01 -1.7543901633e+00 -4.1922522136e-01
0  6.7410919987e+00  2.2989448896e+01  2.3125791084e+01  2.1503616668e+00  3.4307287425e+00 -1.6812368230e+00
0  5.5673960813e+00  2.4451942575e+01  2.4548755185e+01 -7.5310300156e-01 -1.2953528741e+00 -6.4755318347e-01
0  6.7450282104e+00  2.5748350744e+01  2.5981775952e+01  1.4538736141e+00  2.9705258224e+00 -3.7443692796e+00
0  7.9545238041e+00  2.1549867533e+01  2.4283781979e+01  3.3510132414e+00  2.0688448530e+00  2.5736415260e+00
0  9.6885108404e+00  2.2888512366e+01  2.5771619901e+01 -5.5158360673e+00  2.5962713961e+00 -2.0648523078e+00
0  8.3117824586e+00  2.4590921011e+01  2.1711458470e+01 -2.5244552795e+00 -4.1170786709e+00 -8.6227432398e-01
0  9.5444009149e+00  2.5827386217e+01  2.2922791938e+01 -2.8471027391e-01  7.2337561009e-01  2.2486171013e+00
0  1.0916182262e+01 -1.3061986493e-01  4.6015798613e-02 -8.7926587185e-01  7.9427884247e-01 -5.0510651729e-02
0  1.2115836825e+01  1.3340201028e+00  1.2108355029e+00  1.6159270768e+00  2.5113701089e+00  8.2854480620e-01
0  1.0761152825e+01  2.6493826861e+00  2.8282877847e+00  2.8351679989e+00  2.8673161594e+00 -1.4835733504e+00
0  1.2415205643e+01  4.1780306222e+00  4.2382027232e+00 -2.1702920469e+00 -3.5442685679e+00 -2.2465664567e+00
0  1.3672655447e+01  1.6265188238e-01  2.5187459677e+00 -3.3030676801e+00 -8.4511823785e-01  2.3940221597e+00
0  1.4956257808e+01  1.2538131604e+00  3.8913141998e+00  2.0919998725e-01  2.8990026268e-01  4.5965302612e+00
0  1.3704281312e+01  2.7361360714e+00 -1.7234444018e-01 -5.9929319469e+00  1.9136375567e+00  2.4250600988e+00
0  1.4804833808e+01  4.0792032528e+00  1.2159188541e+00  1.6676531775e+00  3.5535331954e-02  3.3557867081e+00
0  1.0946949202e+01 -1.0285882591e-02  5.6276635280e+00 -4.1517835257e+00 -9.2640825976e-01 -3.9193648816e+00
0  1.2063599653e+01  1.1675470687e+00  6.7217853616e+00  2.7101995646e+00  6.2980934298e+00  1.2651206212e+00
0  1.0933292077e+01  2.8959035921e+00  8.1497791400e+00 -3.5981474792e+00 -5.7008570595e+00 -1.4422208514e+00
0  1.2066214056e+01  3.8800182372e+00  9.4099996635e+00  3.5737884253e+00  3.9729998240e+00  2.2553345490e+00
0  1.3501295572e+01  1.5739189985e-01  8.0020985397e+00  2.1178507639e+00 -2.8071686321e+00  1.0726353657e+00
0  1.4752556029e+01  1.3142711287e+00  9.6674886797e+00  3.4146718086e+00 -8.5098667610e-01 -1.1018155881e+00
0  1.3775407389e+01  2.8105097604e+00  5.4724822489e+00 -2.3739071810e+00 -3.7869260193e+00 -4.6656598568e-01
0  1.4780787501e+01  4.1642277917e+00  6.8445241018e+00  3.4095125664e+00 -2.8242345933e-01  5.3651738859e-01
0  1.1018420342e+01  1.0688872754e-02  1.0836279678e+01 -2.5083583261e+00  1.0794004105e+00 -5.3947389042e-01
0  1.2265471378e+01  1.3681401050e+00  1.2171259706e+01  1.8492746976e+00  1.7126427375e+00 -1.0307834824e+00
0  1.0965751189e+01  2.7667127412e+00  1.3503716588e+01 -2.5438792757e+00 -1.8499104290e+00 -9.2989779442e-02
0  1.2197228061e+01  4.1403485166e+00  1.4757576547e+01  1.2957617447e+00 -9.4470266548e-01  3.5984576406e+00
0  1.3571717552e+01 -3.1921341678e-02  1.3469299144e+01 -9.6589835323e-01  9.2204281945e-01  3.7222441724e+00
0  1.5015838367e+01  1.3586740159e+00  1.4904495832e+01 -1.5430181284e+00  4.6048404264e-01 -2.1495587567e+00
0  1.3752527145e+01  2.9099431534e+00  1.0792926313e+01 -3.6958576369e+00 -1.9491931961e+00  1.3446289415e+00
0  1.4954610278e+01  4.1753984932e+00  1.2172061564e+01 -2.7210423905e-01 -1.8974545975e-01  1.3193765805e+00
0  1.1033445095e+01 -1.8543202203e-01  1.6483911565e+01 -5.6875924819e-01  3.9267594129e+00 -1.4406005083e+00
0  1.2402491127e+01  1.3289610813e+00  1.7749044931e+01 -1.8253879301e+00  4.3313943766e-03 -1.2206373917e+00
0  1.0730461358e+01  2.5712599979e+00  1.8839699890e+01  2.0375119911e+00  3.3302334181e-01  3.5261864586e+00
0  1.2063616136e+01  4.0527820645e+00  2.0463837847e+01  2.0983780611e+00 -2.2183472859e+00 -3.8260535746e+00
0  1.3587268498e+01  1.6571223210e-01  1.9192498301e+01  2.8021805748e+00 -1.8646838577e+00 -2.0435312191e+00
0  1.5062829623e+01  1.4719730279e+00  2.0552725650e+01 -2.3113720967e+00  2.5746273429e-01 -2.2608538391e-01
0  1.3583780165e+01  2.5951230632e+00  1.6243416713e+01  7.3571644767e-02  2.8278229893e+00 -5.6057564226e-01
0  1.5053435786e+01  3.9789884886e+00  1.7654913954e+01 -4.9398390028e+00  1.4037500045e+00  6.3916235078e-01
0  1.1031674757e+01 -1.7085039732e-01  2.1876974821e+01 -2.2246772444e+00  1.7536814150e+00 -2.4767011750e+00
0  1.2097246622e+01  1.2504593716e+00  2.3092982568e+01  1.7668125872e+00 -1.4619095590e-01 -8.8557203810e-01
0  1.1043398198e+01  2.5514336487e+00  2.4282968811e+01 -3.1374273579e+00  2.7063156085e+00  3.0608690567e+00
0  1.2044337454e+01  4.2033437615e+00  2.5809603051e+01  3.0420036008e+00 -2.8081767194e+00 -1.5416899255e+00
0  1.3419419346e+01  7.5185029242e-02  2.4299670535e+01  2.2185390887e+00 -7.9292239781e-01  4.9671123510e+00
0  1.4772398400e+01  1.5429595751e+00  2.5964551445e+01  3.1759047348e+00 -4.5621477743e+00 -5.0048623437e+00
0  1.3383080394e+01  2.6427735231e+00  2.1899846256e+01  2.5995151759e+00  1.8655534847e+00 -1.2561874847e+00
0  1.5050119765e+01  4.1151979872e+00  2.3137081341e+01 -3.1778978433e+00 -1.5960850456e+00 -5.2008991684e-01
0  1.0782329382e+01  5.4333661262e+00 -7.8854521514e-02 -2.2166580552e-01 -6.1901458253e-01  2.1327054310e+00
0  1.2031007838e+01  6.5886036041e+00  1.4621591789e+00  9.3647478575e-01  4.2160897576e+00 -4.7551313452e-01
0  1.0747996750e+01  8.3273190687e+00  2.7724683048e+00  1.1196656612e-01 -4.2545976903e+00 -1.0546820816e+00
0  1.2082926849e+01  9.3176080857e+00  4.0676558709e+00  4.3571687054e+00  3.0055992914e+00  9.7059779519e-01
0  1.3500370198e+01  5.4231301811e+00  2.8014081451e+00  1.0933921917e+00 -3.2435315137e-01 -2.1750480023e+00
0  1.4856962410e+01  6.9140565663e+00  3.8771123860e+00  1.6412859231e+00 -1.3807907011e+00  2.2944711260e+00
0  1.3694194541e+01  8.2232944645e+00  7.4616168114e-02 -3.9380357160e+00 -3.0325625755e+00 -3.0669248769e-01
0  1.4829408997e+01  9.4939881968e+00  1.3847854079e+00  3.6701792057e+00 -2.7734473175e-01  1.7914866364e+00
0  1.0947868281e+01  5.2854058906e+00  5.3944389831e+00 -1.6779549667e+00  2.4799951621e+00  8.3255758295e-01
0  1.2045248136e+01  6.8062121206e+00  6.8287609981e+00  4.1098181252e+00 -2.3625090014e+00 -2.0900330650e+00
0  1.0981491591e+01  7.9693766760e+00  8.0167762172e+00 -3.5836387981e+00  5.0489470310e+00  2.9062935558e+00
0  1.2345957566e+01  9.6798252435e+00  9.3610376303e+00 -2.6624377248e+00 -3.9169175570e+00 -8.0723767482e-01
0  1.3521480302e+01  5.4401278857e+00  8.1898991080e+00 -1.8696290825e+00  2.2793592813e-01 -9.2527101603e-02
0  1.5061913761e+01  6.6982469547e+00  9.4329393281e+00 -3.4460217988e+00  4.4514506514e-01  2.1154046530e+00
0  1.3708068006e+01  8.0714162215e+00  5.5036417545e+00 -1.6623252524e+00  1.3879129066e+00  5.6120539963e-01
0  1.5032492111e+01  9.6930417589e+00  6.8227814848e+00  9.2201516511e-01 -4.3392740089e+00  3.5475201124e-02
0  1.0964100567e+01  5.3579113838e+00  1.0939298471e+01 -1.2973357378e+00  6.1508127270e-01 -1.9622388840e+00
0  1.2094072404e+01  6.9556048483e+00  1.2137323476e+01  3.0265018164e+00 -2.2851118190e+00  1.7408000253e+00
0  1.0999819576e+01  8.3153172430e+00  1.3536270485e+01 -4.7424875026e+00 -2.1044952516e+00  3.4997005719e-01
0  1.2237210810e+01  9.4994383069e+00  1.4788987804e+01  1.7196774094e+00  1.1291854914e+00  4.1770313657e+00
0  1.3695651234e+01  5.4782365188e+00  1.3677250748e+01 -1.9686614196e+00  1.8103662651e+00 -3.8252845853e+00
0  1.5123526518e+01  6.8919064738e+00  1.4743083631e+01 -1.6077596541e+00 -2.1001232526e+00  4.7466907439e+00
0  1.3389559895e+01  8.1438552744e+00  1.0664723498e+01  3.4909139760e+00 -5.8624658433e-01  2.8045588420e-01
0  1.4886351483e+01  9.4250272955e+00  1.2149171139e+01  8.5165757637e-02  7.7010808051e-01 -1.2025710627e+00
0  1.0842553011e+01  5.4529301050e+00  1.6272374407e+01  5.5301230192e-01 -4.0452524424e-01 -1.9362155964e-01
0  1.2233594680e+01  6.8972341496e+00  1.7644554487e+01 -3.6402734469e-02 -1.5597356808e+00 -1.0553264812e+00
0  1.1020860412e+01  8.0499898658e+00  1.9086115991e+01 -9.5784986801e-01  1.5719294085e+00  2.2092651606e-01
0  1.2371958802e+01  9.4329918907e+00  2.0445256243e+01 -1.3071256947e+00 -5.0729036678e-01  1.8982568704e-02
0  1.3503759415e+01  5.5810020550e+00  1.9033184803e+01  3.4166766586e-01 -4.9024395467e+00 -5.9925980754e-01
0  1.4916699784e+01  6.6125539557e+00  2.0417563202e+01 -8.1315544605e-01  4.2436184249e+00  9.9446605350e-01
0  1.3666690042e+01  8.1131787486e+00  1.6303859325e+01 -8.0224697028e-01  2.8473907237e-01 -2.2854291719e+00
0  1.4959696238e+01  9.3912494349e+00  1.7643117286e+01 -3.3123558464e-01  2.0407822992e+00  3.5673101609e-01
0  1.1043120524e+01  5.3202693332e+00  2.1679752378e+01 -2.7291218518e+00  2.6039791291e+00  2.8792495901e+00
0  1.2310895626e+01  6.7855999646e+00  2.3205988898e+01 -2.2067258123e+00  5.8870271305e-01 -4.2795407616e-01
0  1.0797937198e+01  8.2199521113e+00  2.4617301806e+01  8.8186535443e-01 -1.2163442292e+00 -3.6842850314e+00
0  1.2316190785e+01  9.3777529901e+00  2.5622654300e+01  7.6913082691e-01  2.6282605889e+00  2.8045135492e+00
0  1.3626775423e+01  5.4095692186e+00  2.4433892259e+01 -5.1280711762e-01 -1.8936571815e-01  1.4005107247e+00
0  1.4889808779e+01  6.7599276633e+00  2.5831514187e+01  3.6441750822e-01 -4.3123853941e-01  1.4513789878e+00
0  1.3538271037e+01  8.2444463942e+00  2.1896093339e+01  1.0455778297e+00 -4.4415449415e+00 -3.3612852515e+00
0  1.4909928398e+01  9.3487038980e+00  2.2884833729e+01  3.4591363300e-01  1.1404832835e+00  5.1079628391e+00
0  1.1005492312e+01  1.0999498541e+01 -1.8387236345e-01 -2.0288425345e+00 -2.2429162991e+00  2.6409528639e-01
0  1.2135484064e+01  1.2388631885e+01  1.2433849085e+00  5.0323431635e-01 -3.1387932137e+00  4.1203615294e+00
0  1.0878192855e+01  1.3698451257e+01  2.8610217342e+00 -1.9217451463e+00 -2.0816784408e-01 -5.1488851473e+00
0  1.2139739318e+01  1.4897358791e+01  3.8888357607e+00  2.9236187074e+00  1.5806930206e-01  4.1506067074e+00
0  1.3730015529e+01  1.0840544349e+01  2.7648436367e+00 -4.5302927186e+00  1.0405820337e+00 -2.7067134202e-02
0  1.5065932996e+01  1.2402472580e+01  3.9702146955e+00 -5.5581350524e-01 -2.8028707361e+00  2.1596631566e+00
0  1.3420222983e+01  1.3405578619e+01  4.1389078031e-02  2.0150679835e+00  3.3788659261e+00 -3.5566944054e+00
0  1.4920336812e+01  1.4811726866e+01  1.3015207734e+00 -5.5856785837e-02  2.1567314933e+00 -2.2097170325e+00
0  1.1017681035e+01  1.1035796922e+01  5.3064616484e+00 -2.4354682637e+00 -3.2519445329e+00  5.2583381882e-01
0  1.2181058353e+01  1.2063609242e+01  6.8667414322e+00  2.7541298187e+00  2.5025632410e+00 -2.2730960883e+00
0  1.0754587209e+01  1.3381424855e+01  8.0088894806e+00  1.4582443043e+00  1.8124968155e-01  2.8860087556e+00
0  1.2018892329e+01  1.4947882132e+01  9.3190678449e+00  6.1382706387e-01 -2.1928716690e+00  2.2920435553e+00
0  1.3651256092e+01  1.0797974342e+01  8.1071387339e+00  1.5051196016e+00  3.5021989546e+00  1.4028659942e+00
0  1.5060005096e+01  1.2284808768e+01  9.5771015366e+00 -1.5138201080e+00 -8.9233951954e-01 -1.6750008038e+00
0  1.3666064395e+01  1.3545656944e+01  5.3484669582e+00 -2.8455047306e+00  2.2798698343e-01  1.6244665713e+00
0  1.4847203014e+01  1.4941460210e+01  6.9470880420e+00  8.8664242595e-01 -1.3285493152e+00 -3.2527903416e+00
0  1.0913207849e+01  1.0680271070e+01  1.0821738453e+01 -8.3636498040e-01  2.0338192236e+00 -6.6046638484e-02
0  1.2173917177e+01  1.2128445108e+01  1.2133393210e+01  1.8812620633e+00 -1.8684324347e+00  1.6632569752e+00
0  1.1058091105e+01  1.3476878237e+01  1.3530678475e+01 -3.1855519079e+00  2.0260869394e+00  5.6006572979e-02
0  1.2094419576e+01  1.4992870426e+01  1.5125772145e+01  3.7816736201e+00 -5.7569094541e-01 -3.1249898590e+00
0  1.3732691247e+01  1.0838279227e+01  1.3617382893e+01 -2.0972255747e+00  1.0151575560e+00 -1.5992194190e+00
0  1.4932544787e+01  1.2412573763e+01  1.4907874186e+01 -3.5892285994e-01 -2.5172472376e+00 -1.9440236701e-01
0  1.3597552558e+01  1.3420582336e+01  1.1023807387e+01  2.5792336134e-01  3.4632514004e+00 -1.9457348425e+00
0  1.4923128965e+01  1.5090043885e+01  1.2332174002e+01  6.0342064348e-01 -4.1590967378e+00 -1.0634482116e+00
0  1.0944062136e+01  1.0876722709e+01  1.6436085438e+01  9.9915857177e-01 -1.8833724618e+00 -1.8302892047e+00
0  1.2260931455e+01  1.2046370065e+01  1.7846518406e+01  1.8965774165e+00  2.3864214201e+00 -1.6686893862e+00
0  1.0751628546e+01  1.3441180712e+01  1.8965545984e+01  1.7306329503e+00  1.3199172914e+00  1.3475436222e+00
0  1.2027966023e+01  1.4827165038e+01  2.0550390992e+01  1.1549421166e+00  1.3636663308e+00 -5.1934703578e+00
0  1.3660927001e+01  1.0747801983e+01  1.9205621916e+01  1.7237000535e+00  9.5410480440e-01 -9.5784700758e-01
0  1.5008178518e+01  1.2372744129e+01  2.0512426200e+01  1.1598443558e+00 -3.7455256800e+00 -1.3007197832e+00
0  1.3715789294e+01  1.3542441394e+01  1.6321720888e+01 -3.7239573789e+00  5.1416469469e-01  2.0494109696e+00
0  1.4988889838e+01  1.4913292300e+01  1.7715582608e+01 -1.3905302894e+00  2.0797740113e+00 -7.4075242332e-01
0  1.1020558816e+01  1.0699540358e+01  2.1778270182e+01 -1.9297422572e+00  3.2493982721e+00 -2.0419058216e+00
0  1.2114935446e+01  1.2415807695e+01  2.2910144089e+01  2.1569592391e+00 -3.4763507297e+00  2.1433039664e+00
0  1.0896088011e+01  1.3624550238e+01  2.4396112243e+01 -1.2529400749e+00  1.3332784631e+00 -1.1124661336e+00
0  1.2038560433e+01  1.5082872988e+01  2.5721039385e+01  3.5789127688e+00 -3.2664481818e+00  7.7924027466e-01
0  1.3630041925e+01  1.0896849479e+01  2.4330784014e+01 -1.0123333802e-01  5.2855492524e-01 -9.8983845838e-01
0  1.5127908969e+01  1.2035443872e+01  2.5969248383e+01 -2.9473680049e+00  3.2839491645e+00 -3.0507228996e+00
0  1.3506379031e+01  1.3469979874e+01  2.1542887944e+01  4.6077949706e-01  3.1107176060e+00  2.8416854977e+00
0  1.4797091397e+01  1.4999447539e+01  2.3023377462e+01  9.0670988355e-02 -2.9716479815e+00 -1.8285709270e+00
0  1.0726295029e+01  1.6097530932e+01 -3.0896953531e-02 -1.3819763252e-01  3.6787949685e+00  4.6910011916e-01
0  1.2166016296e+01  1.7456596885e+01  1.3985934377e+00  1.0279927121e+00 -4.2304462883e-01  4.0192012948e-01
0  1.0956151917e+01  1.9163227574e+01  2.6147296181e+00 -3.8887588115e-01 -3.0721837958e+00  2.7287480868e+00
0  1.2117872403e+01  2.0507808283e+01  4.1206636615e+00  1.9273383940e+00 -2.2671670374e+00  4.9810861455e-01
0  1.3750217916e+01  1.6109040785e+01  2.8553555683e+00 -1.7865787823e+00  1.7714715289e+00 -2.6028225863e+00
0  1.4923233263e+01  1.7695368127e+01  4.0770681946e+00  7.5937396274e-01 -6.9777137344e-01  1.1374516901e-01
0  1.3532802448e+01  1.8999268342e+01  1.2920650598e-01 -2.0192078935e-01  4.6675602121e-01 -2.0656990102e+00
0  1.5127269575e+01  2.0426613188e+01  1.1890481879e+00 -4.1013924092e+00 -5.6791134939e-01  3.5630721557e+00
0  1.1029858575e+01  1.6228240765e+01  5.4384148102e+00 -2.1612560648e+00 -1.2191577532e+00  1.0232919741e+00
0  1.2168046098e+01  1.7627141350e+01  6.9250146453e+00  1.9875295681e+00  4.8918155557e-01 -3.2471039442e+00
0  1.0880540969e+01  1.8819088993e+01  8.2340456985e+00 -9.5662343610e-01  4.1048370315e+00 -1.9160260705e+00
0  1.2239267784e+01  2.0342310196e+01  9.4168774704e+00  2.9512031085e-01 -1.7629172697e+00  1.4483517861e+00
0  1.3445508934e+01  1.6176409903e+01  8.0522659142e+00  1.1603098309e+00  3.0132858569e+00  3.7348470849e+00
0  1.4767465054e+01  1.7834395111e+01  9.6319464260e+00  2.9574847558e+00 -7.5420264770e+00 -2.7643435152e+00
0  1.3608061909e+01  1.9019275459e+01  5.4011163583e+00 -2.4516052759e+00 -4.0190745602e-01  6.0819674590e-01
0  1.5051826581e+01  2.0205605806e+01  6.6958672581e+00  8.4465716164e-01  1.8688536658e+00  3.8858388966e-01
0  1.0679005817e+01  1.6199119631e+01  1.0907461733e+01  5.1285131874e+00  2.2494537385e+00 -7.1010360664e-01
0  1.2407482883e+01  1.7759501517e+01  1.2106318554e+01 -5.0598433384e+00 -1.5285342911e+00  1.2434470024e+00
0  1.0708577781e+01  1.9170434910e+01  1.3604976803e+01  2.7826355130e+00 -1.9494823077e+00 -5.7388392715e-01
0  1.2179109698e+01  2.0452808521e+01  1.5061385866e+01  2.1035248404e+00 -1.5307860447e-01 -4.3246939687e+00
0  1.3633675447e+01  1.6350145225e+01  1.3456562861e+01 -3.2296411895e+00 -3.4847357094e-01  3.3601227809e+00
0  1.4790353316e+01  1.7787910110e+01  1.4841368147e+01  2.8341001936e+00 -7.2024411775e-01  8.6723293030e-01
0  1.3688595831e+01  1.8834073120e+01  1.0727052475e+01 -2.5277092836e+00  6.1130210821e+00  1.7242612033e+00
0  1.4924579136e+01  2.0432860660e+01  1.2082214595e+01 -3.9909349693e-01 -3.2915620069e-01 -7.2036796744e-01
0  1.0865750734e+01  1.6343967334e+01  1.6365583134e+01  2.5683120162e-01  6.7118135758e-01 -3.8644405040e-01
0  1.2370385896e+01  1.7467491480e+01  1.7732856744e+01 -1.9167288274e+00  3.9750810603e+00 -3.3021749148e+00
0  1.0866612612e+01  1.8907650546e+01  1.8861676885e+01 -6.8922579228e-01 -1.5603102236e+00  3.0203104536e+00
0  1.2399121960e+01  2.0181305357e+01  2.0272195978e+01 -2.5712356845e+00  3.6787396393e+00 -6.2778294712e-01
0  1.3456932808e+01  1.6384233710e+01  1.8960267941e+01  1.2548928739e+00 -4.3816656477e+00  3.7472195096e+00
0  1.4778749507e+01  1.7809242534e+01  2.0328380973e+01  2.0779855237e+00 -3.2197473986e+00 -5.7685104116e-01
0  1.3580151571e+01  1.9103483655e+01  1.6279861688e+01 -1.1815954477e+00 -1.7466372479e+00  9.6110274455e-01
0  1.4961389723e+01  2.0382639200e+01  1.7529917646e+01 -8.6172379342e-01  1.3933264952e+00  1.0075577239e+00
0  1.0746324195e+01  1.6320164179e+01  2.1625883011e+01  2.8566089235e+00  1.0448244671e+00  3.3553183940e+00
0  1.2345736083e+01  1.7778536162e+01  2.3028945933e+01 -1.3019334369e+00 -3.2056651811e+00 -3.3858200058e-01
0  1.1031242458e+01  1.8933511952e+01  2.4581235312e+01 -2.3065147950e+00  2.0745239121e+00 -2.4599590787e+00
0  1.2192258570e+01  2.0529226027e+01  2.5765954989e+01  2.5585557638e+00 -2.5491971034e+00  1.3710803970e+00
0  1.3676278360e+01  1.6226954255e+01  2.4404765340e+01 -9.0524552627e-01  3.5561725223e+00  1.6960583688e+00
0  1.5110780648e+01  1.7680785099e+01  2.5922194470e+01 -3.6655523718e+00  6.1966683779e-01 -2.5871024495e+00
0  1.3708731425e+01  1.9011410121e+01  2.1669769346e+01 -6.2255129872e-01  1.8264372983e+00  2.0604696879e+00
0  1.4983288787e+01  2.0463104250e+01  2.3157152724e+01 -5.7442243958e-01 -2.7557308781e+00 -9.5161190990e-01
0  1.0875165773e+01  2.1737376577e+01 -1.0407952134e-01  9.4472465334e-01  7.6745721353e-02  2.3569567954e+00
0  1.2118058708e+01  2.3168991880e+01  1.3277937879e+00  3.0880604060e+00 -2.3600523511e+00  4.1829402155e-01
0  1.1005090420e+01  2.4552082620e+01  2.5939029038e+00 -4.0630886858e+00 -6.8416957858e-01  2.7342849591e+00
0  1.2049285709e+01  2.5760917464e+01  4.1955562877e+00  4.2692659023e+00  7.2753525629e-01 -1.9186795291e-01
0  1.3654658575e+01  2.1693782419e+01  2.8699424214e+00 -8.6209649438e-01  5.6139269843e-01 -4.7201770153e+00
0  1.5132750735e+01  2.2969580911e+01  3.9160307876e+00 -2.6803992263e+00  1.8648966486e+00  3.9652104564e+00
0  1.3416875685e+01  2.4612478149e+01  5.1140427595e-03  4.0219779472e+00 -2.1497945814e+00  2.3683876574e+00
0  1.4875174329e+01  2.5957854362e+01  1.5543292723e+00  4.7334931096e-01 -1.6054827348e+00 -5.4564086712e+00
0  1.0850693346e+01  2.1625088769e+01  5.5982850017e+00 -2.1518330586e+00  3.2756670185e+00 -3.7794577459e+00
0  1.2076497540e+01  2.3054367356e+01  6.7095045013e+00  4.1457146410e+00 -1.3071948853e+00  2.1954912653e+00
0  1.0935487845e+01  2.4316718408e+01  8.1150259764e+00 -1.1533149335e+00  1.8206854811e+00  1.2640793321e+00
0  1.2403424023e+01  2.5788195482e+01  9.5538745648e+00 -2.7984113480e+00  7.3310805702e-01 -3.7589797006e+00
0  1.3675158954e+01  2.1554385827e+01  8.1106627729e+00 -1.6926301276e+00  2.2300504883e+00 -1.7267590999e+00
0  1.4803087409e+01  2.3020237174e+01  9.6026837921e+00  1.8732595166e+00 -1.5075954667e+00 -7.1074139475e-01
0  1.3653960507e+01  2.4474680950e+01  5.5789804459e+00  1.4068326632e-01 -1.4919823831e+00 -3.5738139341e+00
0  1.5094919680e+01  2.5905125257e+01  6.7091101485e+00 -2.6115652545e+00 -4.5275229421e-01  2.5836667073e+00
0  1.0880165914e+01  2.1572337656e+01  1.0943722696e+01 -1.5854371544e+00  2.1487567280e+00 -2.6387027746e+00
0  1.2022302812e+01  2.3183582557e+01  1.2261961432e+01  3.2871155942e+00 -8.3458882430e-01 -1.8045801358e+00
0  1.0907490772e+01  2.4319752071e+01  1.3760054232e+01 -1.0587418767e+00  4.5290318631e+00 -2.1562566425e+00
0  1.2174562760e+01  2.5755965665e+01  1.5086437890e+01  2.5116770894e+00 -2.6336074702e-01 -2.9774383824e+00
0  1.3664765709e+01  2.1857425146e+01  1.3483926459e+01 -1.5557531278e+00 -5.4971464768e-01  1.9780785201e+00
0  1.5076155705e+01  2.3102817339e+01  1.5093005045e+01 -9.5489097867e-01  1.3843785475e-01 -4.8746634686e+00
0  1.3531580166e+01  2.4532993231e+01  1.0730458345e+01  1.3450342260e+00 -6.1123776499e-01  5.4848910621e+00
0  1.5002732967e+01  2.5968374996e+01  1.2323012300e+01 -5.3161431487e-01 -4.3107777948e+00 -2.8483949017e+00
0  1.0980849642e+01  2.1609783800e+01  1.6263766740e+01 -2.8855741329e+00  3.3612533584e+00  9.1148521622e-01
0  1.2349193206e+01  2.3125875388e+01  1.7577923583e+01 -3.2272152465e+00  7.1337229254e-01  9.5453161198e-01
0  1.0985862781e+01  2.4620919776e+01  1.9151697523e+01 -1.1422402533e+00 -3.1171636573e+00 -4.2595516894e+00
0  1.2081920333e+01  2.5973335513e+01  2.0171305630e+01  3.4788279527e+00 -8.6655891245e-01  3.6512044412e+00
0  1.3584740414e+01  2.1887940512e+01  1.8856786353e+01  6.0183033493e-01 -3.5820791191e+00  1.2711331227e+00
0  1.4862565114e+01  2.3010331092e+01  2.0364814765e+01  2.1150285606e+00  1.3875955998e+00  9.8237537303e-01
0  1.3600194462e+01  2.4261226440e+01  1.6145626238e+01  2.2196179629e-01  2.7032870369e+00  1.9680433620e+00
0  1.4902699414e+01  2.5731431647e+01  1.7548108456e+01 -6.8325923202e-01  1.1282624446e+00  2.6414327648e+00
0  1.0818210981e+01  2.1909287519e+01  2.1662499386e+01  3.2587588118e+00 -3.7360630635e+00  1.1934252041e+00
0  1.2283439279e+01  2.3109003015e+01  2.3213300934e+01 -4.5846235935e-01  5.5670088537e-01 -1.7850382593e+00
0  1.0708914994e+01  2.4549589854e+01  2.4292135314e+01  2.4930198445e+00 -1.4573074240e+00  3.0428593027e+00
0  1.2278215931e+01  2.5679066089e+01  2.5950048842e+01 -2.5961450657e+00  2.4958659247e+00 -4.9211782509e+00
0  1.3758891809e+01  2.1741648801e+01  2.4504515876e+01 -2.2545676298e+00  7.9269431608e-01 -1.1414105489e-01
0  1.4879242124e+01  2.3182055021e+01  2.5800380697e+01  1.6777612704e+00  6.7098581555e-01  1.4831782718e+00
0  1.3516691575e+01  2.4524758777e+01  2.1672529951e+01 -1.0740121435e-01  3.7760142498e-01  9.7668098385e-02
0  1.4965677422e+01  2.5839563171e+01  2.3165395923e+01 -2.8652263484e+00 -3.9551922796e-01 -1.6548503231e+00
0  1.6392847421e+01 -9.6686100285e-03 -7.7862177096e-02 -1.3031720369e+00  2.3159530553e+00  2.9536640535e+00
0  1.7778092392e+01  1.4418900716e+00  1.5415252962e+00 -2.1219563453e+00 -1.5896579000e+00 -2.4768602403e+00
0  1.6141265165e+01  2.6315507188e+00  2.7806564410e+00  2.0587161482e+00  3.4981577592e+00 -1.0964905785e+00
0  1.7656954553e+01  4.0580944012e+00  4.2480842587e+00  1.2576621865e+00 -1.6915942351e+00 -4.4774651147e+00
0  1.9194733963e+01  4.8244553087e-02  2.6455995797e+00 -3.3151961429e+00 -1.7037310453e+00  2.0837473116e+00
0  2.0482309372e+01  1.2328986893e+00  3.8921490443e+00 -1.5314805450e+00  1.5252283274e+00  4.1658301441e+00
0  1.8902336839e+01  2.5928235574e+00 -1.5299326848e-01  9.7627567264e-01  2.8258190271e+00  4.9710593577e+00
0  2.0240436445e+01  4.2408623107e+00  1.4067187517e+00  3.8528517669e+00 -5.7482643601e+00 -3.4645973556e+00
0  1.6402853661e+01 -1.1003042565e-01  5.4704148940e+00 -1.8308118034e+00  3.1311432657e+00 -1.8434559643e+00
0  1.7538554825e+01  1.4324570061e+00  6.7908542709e+00 -4.9967263613e-02 -7.8203939244e-01  1.8995120817e+00
0  1.6194755683e+01  2.8145948923e+00  8.3122202430e+00 -2.2474669293e+00 -2.6522534371e+00 -2.7417304544e+00
0  1.7520619305e+01  3.9692724837e+00  9.3582869146e+00  3.8857983103e+00  1.0171298412e+00  2.9693857816e+00
0  1.8869897254e+01 -6.1938327876e-02  8.1754608283e+00  6.4663162172e-01  3.1912730278e+00 -1.8628170404e-01
0  2.0179251889e+01  1.4809208710e+00  9.5955374887e+00  1.9289686835e+00 -4.5543627026e+00 -8.4004564626e-01
0  1.8979992756e+01  2.6132238963e+00  5.5044855179e+00  2.5585879830e+00  1.4990617346e-01 -1.2641372590e+00
0  2.0333665411e+01  4.1332620045e+00  6.9270113461e+00 -5.1986302195e-01 -7.3709871072e-01 -3.0257855407e+00
0  1.6425809592e+01 -1.3331786338e-01  1.0883957128e+01 -1.5366309319e+00  3.1211928382e+00 -3.0636749542e-01
0  1.7575684752e+01  1.4538500835e+00  1.2313051845e+01 -1.5202087960e-01 -1.6464458003e+00 -1.0357393945e+00
0  1.6309958248e+01  2.8945245264e+00  1.3526756275e+01 -2.1614390334e+00 -2.5544129423e+00 -4.4527184466e-01
0  1.7529272184e+01  3.9892540406e+00  1.4743853676e+01  4.6353288561e+00  2.6730990608e+00  3.2713305391e+00
0  1.8887814945e+01  1.2508107010e-01  1.3626851281e+01  1.6017109754e+00 -2.1704334535e+00  1.2271127599e+00
0  2.0464975649e+01  1.3804520180e+00  1.5082887564e+01 -2.6509146490e+00 -2.1574251391e-01 -3.1565900788e+00
0  1.8995389458e+01  2.5374842025e+00  1.0980286994e+01 -9.0769874047e-01  6.2162848230e+00  5.7310189890e-02
0  2.0431434522e+01  4.2684500089e+00  1.2341542207e+01 -1.2528182686e+00 -2.4531355359e+00 -2.5361232174e+00
0  1.6191428466e+01  3.6098734669e-02  1.6212582184e+01  1.9093567194e+00  2.3906030582e-01  2.5476085628e+00
0  1.7774490983e+01  1.4095159550e+00  1.7601707473e+01 -2.6895770139e+00 -2.5750244002e+00  8.2521813966e-01
0  1.6257271525e+01  2.7206397405e+00  1.8932968846e+01  3.3719476303e+00 -2.6569637888e-02  2.2070281852e+00
0  1.7805867420e+01  4.0021107915e+00  2.0489080224e+01 -3.4904919258e+00  3.1057805471e+00 -2.1705884531e+00
0  1.8880099571e+01 -1.8737230362e-01  1.9075466951e+01  9.9543312507e-01  2.1325288773e+00 -2.5006735521e+00
0  2.0201620583e+01  1.2511987755e+00  2.0206767641e+01  2.8108532710e+00  2.1405991601e+00  1.0245980415e+00
0  1.9126321898e+01  2.6049382826e+00  1.6355782216e+01 -1.4883000476e+00  3.5600934618e+00 -1.6545339206e+00
0  2.0388290442e+01  4.0554896416e+00  1.7741193911e+01 -1.7815201538e+00  8.3994226934e-01 -1.7771751687e+00
0  1.6149663185e+01 -7.9469532976e-02  2.1815659975e+01  2.3541896683e+00  1.9411625254e+00  7.5705526188e-02
0  1.7825061387e+01  1.2048057882e+00  2.3025364495e+01 -4.5831260464e+00 -1.3252092052e-02  2.0758112023e+00
0  1.6277713415e+01  2.7152756811e+00  2.4380442180e+01  1.4660694646e+00 -1.7910016388e+00  1.1867087380e+00
0  1.7600636653e+01  3.9647973994e+00  2.5987411807e+01 -8.7393230555e-01  1.7404788755e+00 -3.0161245742e+00
0  1.8919908281e+01 -9.6278714487e-03  2.4625417518e+01  4.9955094621e+00  9.3417225432e-01 -2.6896579443e+00
0  2.0281495805e+01  1.4855850865e+00  2.5945541139e+01  4.2369093244e+00 -2.5288241551e+00 -2.7787284191e+00
0  1.8853236275e+01  2.5190201730e+00  2.1740840350e+01  4.5752964070e+00  1.6468360771e+00 -2.4089055176e-01
0  2.0422900179e+01  4.0749565388e+00  2.3013576842e+01 -3.2392436610e+00 -4.3836962470e-01 -1.2799063033e+00
0  1.6313276885e+01  5.5127143972e+00  1.2582571343e-01 -1.5389304679e+00 -1.7867012210e+00 -1.8703030442e+00
0  1.7611211776e+01  6.7238683391e+00  1.3290303161e+00  1.9415893463e+00  8.5945001395e-01  2.1369095330e+00
0  1.6473403922e+01  8.2276566736e+00  2.8452504137e+00 -2.9614321944e+00 -1.4552269253e+00 -4.2788402271e+00
0  1.7714465455e+01  9.4342126809e+00  3.9188523331e+00  2.6650177213e+00  2.2198672556e+00  5.2644163695e+00
0  1.9196501313e+01  5.2935766242e+00  2.5725505178e+00 -6.8183112905e+00  1.3719535224e+00  2.6655459127e+00
0  2.0190691408e+01  6.6861368543e+00  3.8783251416e+00  3.7070298312e+00  1.8783171437e+00  1.6121199581e+00
0  1.8876084561e+01  8.0812298874e+00 -8.4423623217e-02  5.9018358477e-01  2.8049741331e+00  1.5183017829e+00
0  2.0305875743e+01  9.5769317653e+00  1.4437556159e+00 -9.7293765440e-01 -1.4901104969e-01 -4.2082106534e+00
0  1.6451834346e+01  5.2848971396e+00  5.4747244819e+00 -3.4290821681e+00  2.3895530933e+00  6.8705646109e-02
0  1.7668590702e+01  6.7766045158e+00  6.6901313235e+00 -1.6305255885e+00 -6.4785356495e-02  1.6524542666e+00
0  1.6332505138e+01  7.9952989796e+00  8.2849451027e+00  4.2925645637e-01  3.0019975246e+00 -3.8151330408e+00
0  1.7750784413e+01  9.5305318753e+00  9.3979930830e+00 -2.4360818491e+00  1.1295160709e+00  1.3008856086e+00
0  1.8911479783e+01  5.5645407716e+00  8.0233993375e+00  1.4517278517e+00 -9.0606778279e-01  4.0503095265e+00
0  2.0552830480e+01  6.7988977859e+00  9.6132769086e+00 -3.5757985293e+00  5.4532840500e-01 -2.3772626880e+00
0  1.9057627157e+01  7.9832102670e+00  5.6174015711e+00 -1.7913366157e-01  2.3812400315e+00 -4.1559942358e+00
0  2.0461365698e+01  9.3574962546e+00  6.9169008379e+00 -8.6458500968e-01  8.4634618632e-01 -1.5528832165e+00
0  1.6202004803e+01  5.2581866460e+00  1.0782672895e+01  3.1491737060e+00  2.5698477633e+00  7.7684234790e-01
0  1.7740884503e+01  6.6712337443e+00  1.2195836858e+01 -2.2787369414e+00  2.4774385301e+00 -2.5774122531e+00
0  1.6151184140e+01  8.3452472513e+00  1.3745739237e+01  2.2401097434e+00 -8.4560149453e-01 -3.9775154315e+00
0  1.7657915582e+01  9.5117037670e+00  1.4857631769e+01 -1.0677502430e+00 -1.4800178607e-01  4.0384054925e+00
0  1.9132106670e+01  5.5781679863e+00  1.3462488738e+01 -3.0073862295e+00 -2.5138390029e+00  3.0419670939e+00
0  2.0180772205e+01  6.9277292669e+00  1.4920167528e+01  4.4954761614e+00 -2.6625697255e-01  5.1507531158e-01
0  1.8963004953e+01  8.3257063726e+00  1.0686873817e+01  2.7131440562e-01 -4.6520345092e+00  1.9203189461e+00
0  2.0187974921e+01  9.3410666914e+00  1.2225120771e+01  4.5806915510e-01  1.8298779816e+00  1.2382632677e+00
0  1.6216069603e+01  5.3075635364e+00  1.6375311308e+01  7.5051157482e-01  5.4369309073e-01 -3.7880067920e+00
0  1.7480712220e+01  6.6703931142e+00  1.7578831996e+01  5.4047411882e-01  1.5280856199e+00  9.0267378501e-01
0  1.6276209564e+01  8.0790802351e+00  1.8985818546e+01  2.9699919290e-01 -6.7496942869e-03  1.6171395304e+00
0  1.7664781994e+01  9.6502882869e+00  2.0336064863e+01 -1.8615067948e+00 -6.2957426268e-01 -1.4563385757e+00
0  1.8985061791e+01  5.5995186821e+00  1.8833465940e+01 -1.3461099786e+00 -4.4904980238e+00  1.4872685611e+00
0  2.0200113127e+01  6.6438433514e+00  2.0195575185e+01  9.0067867192e-01  5.3675787881e+00  1.6979903974e+00
0  1.8898429701e+01  8.1201083797e+00  1.6479640553e+01 -2.2636301962e-01  8.6417026060e-01 -1.9616110126e+00
0  2.0555564806e+01  9.3456513143e+00  1.7648809905e+01 -2.1972978339e+00  3.1906833248e+00  5.4460807637e-01
0  1.6202467484e+01  5.4926697575e+00  2.1908454225e+01  3.2338456598e+00 -1.9701665183e+00 -3.1256442547e+00
0  1.7582221352e+01  6.9492022738e+00  2.2982171615e+01  6.7292170016e-01 -1.5529854897e+00  3.1498279657e+00
0  1.6136840774e+01  8.0760506105e+00  2.4588261219e+01  8.8881384336e-01  1.1157584492e+00 -3.0687167552e+00
0  1.7490629690e+01  9.5932863781e+00  2.5690803807e+01  1.1309823031e+00 -7.7667110630e-01  2.1817334146e+00
0  1.8974029273e+01  5.3417728727e+00  2.4484199706e+01 -1.1990755704e+00  1.2247748861e+00 -1.2633290317e+00
0  2.0284018582e+01  6.7843322711e+00  2.5840224453e+01 -5.6914396508e-01 -4.7816534362e-01 -1.5230644764e+00
0  1.8825295207e+01  8.3167770349e+00  2.1564086860e+01  2.8682668746e+00 -3.1254007170e+00 -2.6142301716e-01
0  2.0418442614e+01  9.3363384156e+00  2.2954745123e+01 -5.0549607761e-01  1.7239505977e+00  2.9927501976e+00
0  1.6241570193e+01  1.0833876356e+01  1.5150994158e-01  1.2867888031e+00 -1.8298435792e+00  1.0683232469e-01
0  1.7606129822e+01  1.2091983913e+01  1.5006737320e+00 -1.3924834163e+00  3.5327610043e+00  8.6100140648e-02
0  1.6145745800e+01  1.3768328987e+01  2.7793505645e+00  2.9756569778e+00 -2.7182579713e+00 -2.4741009320e+00
0  1.7734291805e+01  1.4744740733e+01  3.9538655465e+00 -6.1454160037e-01  1.9526682298e+00  3.7027024569e+00
0  1.9126150916e+01  1.1038182030e+01  2.7354599739e+00 -9.6763086904e-01 -2.6189759927e+00  9.3557137403e-01
0  2.0517509830e+01  1.2098686421e+01  4.1685550118e+00 -2.6211413815e+00  2.1147344653e+00  1.5929933096e+00
0  1.8887119468e+01  1.3512390161e+01  6.9655061626e-02 -2.0518145340e-01 -4.7947984011e-01 -2.1677682238e+00
0  2.0255719617e+01  1.4942286522e+01  1.2609210463e+00 -4.5979693162e-01  2.1320052384e-01  3.1608302803e+00
0  1.6411320173e+01  1.0979884591e+01  5.4837379834e+00 -1.0427125559e+00 -2.0022295675e+00 -4.0345595840e+00
0  1.7583173200e+01  1.2050965819e+01  6.7730006296e+00  3.1832905061e+00  1.5140915477e+00  2.3253051652e+00
0  1.6373196863e+01  1.3617013833e+01  8.0730973297e+00 -1.5755264945e+00 -1.2267627387e+00  8.3043326277e-01
0  1.7464250994e+01  1.5073612327e+01  9.3534382223e+00  2.6756397519e+00 -1.4658231231e+00  2.4919927501e+00
0  1.9172721706e+01  1.0712063958e+01  8.1327246047e+00 -1.2002344875e+00  2.2945686498e+00 -9.7302601462e-01
0  2.0484311855e+01  1.2336332063e+01  9.3076977470e+00 -2.4682441699e+00 -3.3732992397e+00  4.0582803342e+00
0  1.9020892108e+01  1.3523020496e+01  5.6167777196e+00  5.7759215220e-01 -1.1909336752e+00 -2.9607441296e+00
0  2.0349053514e+01  1.5102587997e+01  6.6216940878e+00  7.0562765954e-01 -8.5041587243e-01  3.2111527041e+00
0  1.6329846562e+01  1.0931503934e+01  1.0902412219e+01  7.1102932290e-01 -1.9548578265e+00 -6.4122195021e-01
0  1.7596155452e+01  1.2242537108e+01  1.2347678958e+01  1.4736933064e+00 -1.8929908198e+00 -1.5969272818e+00
0  1.6265226628e+01  1.3393093404e+01  1.3552407008e+01  1.0060896761e+00  5.9859477867e+00  8.5473289474e-01
0  1.7842886828e+01  1.5085334713e+01  1.4770767737e+01 -3.9683656887e+00 -9.1825731704e-01  1.3164200394e+00
0  1.8875109153e+01  1.0758119158e+01  1.3667913965e+01  9.6327434875e-01  2.6606949110e-01 -3.0547189024e+00
0  2.0257839356e+01  1.2093279348e+01  1.4789458316e+01 -2.2602844640e+00  2.2256226582e+00  3.6182710404e+00
0  1.9077955194e+01  1.3468233444e+01  1.0918717780e+01 -1.8850127101e+00  1.2345660134e+00 -1.9648556791e+00
0  2.0282959062e+01  1.4993046881e+01  1.2123445039e+01  3.3055176353e+00 -1.4729747107e-01  1.5715589951e+00
0  1.6109639870e+01  1.0932106550e+01  1.6149193165e+01  1.0300608250e+00 -2.4075742013e+00  1.6409899914e-01
0  1.7562025660e+01  1.2024419224e+01  1.7455423151e+01  1.5134741768e-01  2.9855829763e+00  3.2182000064e+00
0  1.6276631288e+01  1.3711251823e+01  1.9018689368e+01  1.1602770463e+00 -3.9775786554e+00 -1.9200442133e+00
0  1.7534349625e+01  1.4974622141e+01  2.0209213834e+01  2.5230724902e+00 -1.8274285404e+00  3.2750743111e+00
0  1.9126212725e+01  1.0960915996e+01  1.9028721592e+01 -1.7753515012e+00 -3.5955238428e+00 -3.8213944294e+00
0  2.0206601136e+01  1.2096783573e+01  2.0243322481e+01  4.7455280680e+00  1.8205086818e+00  1.8538294874e+00
0  1.8871378841e+01  1.3676036421e+01  1.6353061769e+01  1.1038763874e+00 -2.7821671170e+00 -2.4270526258e+00
0  2.0176925963e+01  1.4775816628e+01  1.7824795041e+01  2.0619038435e+00  3.6498485775e+00 -1.3130954704e+00
0  1.6265235411e+01  1.0686548021e+01  2.1913527180e+01  1.8229034880e-01  2.4888690229e+00 -3.5579420311e+00
0  1.7622743253e+01  1.2022852935e+01  2.3119443493e+01  2.1788226941e+00  2.3544378729e+00 -9.5062538360e-02
0  1.6205584691e+01  1.3605845320e+01  2.4239353793e+01 -5.5644410465e-01 -2.4267430646e+00  1.4066540677e+00
0  1.7520930395e+01  1.4822338644e+01  2.5610318337e+01  1.9214696339e+00  1.3097423112e+00  2.0364543269e+00
0  1.9173441860e+01  1.0907910650e+01  2.4632530536e+01 -1.0758378929e+00 -3.2502541315e+00 -4.1603324582e+00
0  2.0384109933e+01  1.2120606277e+01  2.5823034810e+01  1.2607925048e+00  3.1216764508e+00  9.7894438035e-01
0  1.9196859093e+01  1.3394814544e+01  2.1637247556e+01 -5.0757766296e+00  2.0426939033e+00  1.4030403641e+00
0  2.0229008287e+01  1.5133620107e+01  2.3018136328e+01  2.2283202108e+00 -2.4643662736e+00  1.0541062034e+00
0  1.6328483143e+01  1.6382349458e+01 -1.2202739778e-01  1.6165377452e-02 -3.5945158350e+00  2.3207964930e+00
0  1.7550458474e+01  1.7589245544e+01  1.4636243391e+00  7.7463537234e-01  7.8802760553e-01 -1.1885321261e+00
0  1.6236434072e+01  1.9004490000e+01  2.6178094286e+00 -2.4715667499e-01 -2.5218956186e-01  6.4510265064e-01
0  1.7587147182e+01  2.0298327828e+01  3.8768314536e+00  2.8490289880e+00  5.4489051069e-02  1.8750294983e+00
0  1.8923373446e+01  1.6388116614e+01  2.8822601407e+00  1.3795857173e+00 -1.8475848539e+00 -2.5243392344e+00
0  2.0363003479e+01  1.7663406425e+01  4.1173479434e+00  8.2835077996e-01  2.0311546987e+00 -1.8639486354e+00
0  1.8823025551e+01  1.9078177545e+01  6.9516245115e-02  2.3201403270e+00 -2.2240739815e+00 -1.1991463732e+00
0  2.0378685750e+01  2.0458344279e+01  1.2333453187e+00  2.5781412135e+00 -1.3014287185e+00 -1.3351657802e+00
0  1.6235810269e+01  1.6214315242e+01  5.4493924196e+00  5.5356803042e-01 -1.2392283387e+00 -1.3156159874e+00
0  1.7501147295e+01  1.7473623390e+01  6.8876929422e+00  1.2687123709e+00  2.2923908366e+00 -2.9056477771e+00
0  1.6264132142e+01  1.8807195876e+01  8.1612037229e+00  8.1756412218e-01  2.8140087804e+00  1.5574124076e+00
0  1.7767984792e+01  2.0234979966e+01  9.6370470769e+00 -2.7835082469e+00 -1.1150247514e+00 -2.9366344721e+00
0  1.8821867917e+01  1.6373976187e+01  8.0411048583e+00  3.9274293014e+00 -9.6635894987e-02  2.6419890239e+00
0  2.0437051680e+01  1.7760705591e+01  9.6988227038e+00 -4.0154868570e-01 -8.3654611780e-01 -4.8809819243e+00
0  1.9193890839e+01  1.8858374192e+01  5.6266526494e+00 -4.5271887857e+00 -1.8088831846e-01 -8.9028810844e-01
0  2.0272058819e+01  2.0193479241e+01  6.9816374031e+00  1.3974578225e-01  4.3148584277e+00 -2.9739720577e+00
0  1.6307566507e+01  1.6277772669e+01  1.1033958292e+01 -1.8091924137e+00  1.7594213550e+00 -2.6300726979e+00
0  1.7623947012e+01  1.7508396121e+01  1.2396256003e+01 -3.4707934504e-01  3.4077277659e+00 -1.2046947373e+00
0  1.6201288452e+01  1.9198378426e+01  1.3461253421e+01 -2.0853332458e-01 -3.3688626849e+00  2.0481660659e-01
0  1.7508372638e+01  2.0277613279e+01  1.4788695361e+01  6.3455155988e-01  5.6488438371e-01  4.1092179540e+00
0  1.9201222474e+01  1.6477869515e+01  1.3550508316e+01 -3.0526398447e-01 -1.7219920709e+00 -4.3187921302e-01
0  2.0541829524e+01  1.7636285456e+01  1.4882140126e+01 -1.3192854104e+00  1.1990065192e-01  2.4938699758e+00
0  1.9195264108e+01  1.9157566029e+01  1.0776698502e+01 -1.2522009347e+00 -1.6712146762e+00  2.9089171326e+00
0  2.0229441704e+01  2.0331225542e+01  1.2375792940e+01  3.9480338802e+00 -8.3239531989e-01 -1.6433778078e-01
0  1.6291324152e+01  1.6394159342e+01  1.6356567885e+01  5.2135667510e-01 -4.4313434571e-01 -2.2767061596e+00
0  1.7762519065e+01  1.7590466438e+01  1.7837622466e+01 -2.0643004090e+00  2.6449726930e+00 -2.2253912566e+00
0  1.6163197071e+01  1.9068373260e+01  1.9003444738e+01  1.1273543786e+00 -1.5030146722e+00 -8.9365911934e-01
0  1.7528116471e+01  2.0267622000e+01  2.0315839563e+01  1.8665833470e+00  9.4505641910e-02  1.0711825215e+00
0  1.8911231734e+01  1.6369466291e+01  1.9144245702e+01  2.1107561940e+00 -8.4403656629e-01  1.7522176576e-01
0  2.0247316485e+01  1.7798680308e+01  2.0551419054e+01  2.2230627208e+00 -2.0868886955e+00 -2.0906597830e+00
0  1.9091984883e+01  1.8971858049e+01  1.6303940509e+01 -1.6148498479e+00 -4.2178732820e-01 -1.6113967034e+00
0  2.0247660230e+01  2.0537135832e+01  1.7485078221e+01  2.9477237547e+00 -1.9916984657e+00  6.0320145291e-01
0  1.6131456161e+01  1.6125703183e+01  2.1551980842e+01  5.2809080082e-01  4.4130580198e+00  1.6291848900e+00
0  1.7478506189e+01  1.7757991770e+01  2.3227781439e+01  1.5786992911e+00 -2.8763805319e+00 -4.0659514360e+00
0  1.6306868901e+01  1.8996074452e+01  2.4337037795e+01 -1.9326840137e+00  1.1969860483e+00  2.8041800889e+00
0  1.7474472162e+01  2.0315260843e+01  2.5837110209e+01  2.0523039129e+00  1.8596868570e+00 -9.6731915954e-01
0  1.8987481808e+01  1.6469649576e+01  2.4530057259e+01 -2.0952023310e+00 -2.1295325582e+00 -1.4694043329e+00
0  2.0338263773e+01  1.7645927675e+01  2.5699351919e+01  1.3175951541e+00  1.0483712611e+00  4.2835063067e+00
0  1.9038866104e+01  1.9050839488e+01  2.1869213701e+01 -1.8885604646e+00  1.6968178526e+00  5.9704841811e-01
0  2.0503076588e+01  2.0490348988e+01  2.3188602714e+01 -7.5086644834e-01 -4.2006154193e-01 -1.7605219841e+00
0  1.6296816834e+01  2.1771294174e+01  1.3185325960e-01  5.1588332227e-01  2.2448401194e+00 -3.3384589120e+00
0  1.7681338438e+01  2.3211257313e+01  1.3776851466e+00  1.2340192097e-03 -2.1196543700e+00  1.2453163456e+00
0  1.6098751831e+01  2.4413634073e+01  2.6354574711e+00  2.8881517747e+00  1.0859327896e+00  1.1431080502e+00
0  1.7486872425e+01  2.5717246120e+01  4.1851922655e+00  3.8879566106e+00 -1.3948965945e+00 -2.0095915219e+00
0  1.9197881252e+01  2.1561566506e+01  2.5440967368e+00 -3.2808427698e+00  3.1142584752e+00  1.9009105392e+00
0  2.0256647347e+01  2.3272458663e+01  3.9374917788e+00  1.6368145130e+00 -4.1930043598e+00  1.4105200119e+00
0  1.8974297275e+01  2.4535976084e+01  1.6610799772e-01 -4.0401396576e-01 -5.4650617216e-01 -2.3470697193e+00
0  2.0232673452e+01  2.5623282872e+01  1.5435905857e+00  3.0022833651e+00  2.5106889494e+00 -2.0129498588e+00
0  1.6478243128e+01  2.1788667041e+01  5.4030952928e+00 -1.2908008716e+00 -2.7502623803e+00 -4.9953328312e-01
0  1.7738445236e+01  2.2991134982e+01  6.8008443792e+00 -6.6731831992e-01  1.0099188642e+00  4.7213881701e-01
0  1.6111903432e+01  2.4237461546e+01  8.0767607666e+00  2.6298471794e+00  1.9891946710e+00  8.2009585941e-01
0  1.7683620710e+01  2.5777208145e+01  9.4055453478e+00 -2.4953260567e+00 -3.3346918163e+00  2.3683874179e-01
0  1.8825073792e+01  2.1589678776e+01  8.2376053966e+00  2.6701140713e+00  6.7658123538e-01 -3.9636831150e-01
0  2.0415621896e+01  2.3107277435e+01  9.3246368871e+00  5.6223066136e-01 -1.4158487861e+00  2.3629553541e+00
0  1.9177563971e+01  2.4352719200e+01  5.5205962874e+00 -3.7843019538e+00  1.6031428112e+00 -7.9102391472e-01
0  2.0183042501e+01  2.5925956966e+01  6.7605295962e+00  3.4566141307e+00 -2.3867640968e-01 -3.7561141961e-01
0  1.6484885530e+01  2.1600128734e+01  1.0812676336e+01 -1.1535700476e+00  3.1813971064e+00  1.6898722062e+00
0  1.7754026587e+01  2.3145833426e+01  1.2373680716e+01 -7.9290503279e-01 -3.4336585387e+00 -3.2601309271e+00
0  1.6393208084e+01  2.4287870078e+01  1.3389118069e+01 -1.9159464445e+00  3.1062463064e+00  4.1872951628e+00
0  1.7568800459e+01  2.5757660747e+01  1.5099117557e+01 -2.0919253251e-01  3.2779583992e-01 -4.2333588742e+00
0  1.8807824381e+01  2.1539014770e+01  1.3598867598e+01  2.1228672994e+00  2.5311080617e+00  1.1182227711e+00
0  2.0221748722e+01  2.3140874421e+01  1.4925012767e+01  1.9143707661e+00 -1.4758946516e+00 -1.3890258776e+00
0  1.8917094967e+01  2.4343942052e+01  1.0881539387e+01  2.1641369762e+00  5.6153116864e-01 -1.8915865626e+00
0  2.0287326399e+01  2.5697243064e+01  1.2220427889e+01 -1.6882633845e+00  1.9491363517e+00  1.1318754929e+00
0  1.6200235857e+01  2.1834711446e+01  1.6227984230e+01  2.8632356487e+00 -3.0349444827e+00  6.7470564196e-01
0  1.7647722583e+01  2.2995361362e+01  1.7643251934e+01  8.0836194072e-01  3.3875619233e+00 -1.2810723557e+00
0  1.6418396463e+01  2.4530289268e+01  1.9130521011e+01 -2.8036621275e+00 -2.2409414893e+00 -2.0017823848e+00
0  1.7520628808e+01  2.5942940980e+01  2.0395178977e+01  1.9888802619e+00 -3.2951279538e+00  2.4063102099e+00
0  1.8911617015e+01  2.1555650921e+01  1.8822148158e+01  1.0170545301e+00  2.2495483772e+00  3.8400804377e+00
0  2.0530426101e+01  2.2994745771e+01  2.0455530331e+01 -9.5877961137e-01 -3.5840015143e-01 -3.9484891691e+00
0  1.9126983110e+01  2.4603054418e+01  1.6180031948e+01 -1.7268698229e+00 -2.0704325065e+00  3.8340975828e+00
0  2.0471364192e+01  2.5914881988e+01  1.7651872958e+01 -8.3287622185e-01 -2.0245775459e+00  1.1896912559e+00
0  1.6264879601e+01  2.1532298460e+01  2.1815218486e+01  5.9563494278e-01  3.4675971634e+00 -1.9218861984e+00
0  1.7766014494e+01  2.3015235614e+01  2.3016701697e+01 -1.5269501271e+00 -3.2496303133e-01  4.5363339794e-01
0  1.6265869733e+01  2.4491719735e+01  2.4277174733e+01  2.8805063906e+00 -3.5802866701e-01  3.1233199828e+00
0  1.7823428376e+01  2.5964418459e+01  2.5748460217e+01 -3.8714244425e+00 -4.5889309672e+00  5.5263375203e-01
0  1.9071726780e+01  2.1712495565e+01  2.4484978607e+01 -2.0763801756e+00 -8.1975319380e-01  1.1886968456e+00
0  2.0230080780e+01  2.3042578880e+01  2.5960376563e+01  6.3541529305e-01  1.7165091513e+00 -1.3629015773e+00
0  1.9118010366e+01  2.4238343287e+01  2.1603227100e+01 -1.9331706926e+00  3.2998500079e+00 -9.7347410982e-02
0  2.0513454554e+01  2.5599346257e+01  2.2986668560e+01 -2.5211741556e+00  3.1760023896e+00 -6.3480994673e-01
0  2.1797360014e+01 -1.5817824300e-01  1.1654938963e-01 -2.5121295734e+00  3.9716747831e+00  2.1406459888e+00
0  2.3137994013e+01  1.5218557802e+00  1.5529704761e+00 -1.8062860850e+00 -4.6202942366e+00 -1.6419501518e+00
0  2.1723751450e+01  2.5836325870e+00  2.7804116963e+00 -5.9566972883e-01  5.6862122367e+00 -5.6828228594e-01
0  2.3064440919e+01  4.1831040288e+00  4.2174744600e+00  1.9199140316e+00 -3.4903413335e+00 -3.7153577108e+00
0  2.4384275302e+01  2.3075249883e-02  2.7853510993e+00 -9.7245813041e-01 -3.0104374787e+00 -2.6534841058e+00
0  2.5657322948e+01  1.1912711853e+00  3.9466314584e+00  3.7832935404e+00  3.1054682137e+00  9.2257351589e-01
0  2.4383210767e+01  2.5189785199e+00  1.6378180963e-01  5.4732954558e-01  5.0216446682e+00 -2.3340624873e+00
0  2.5812208935e+01  4.1467833687e+00  1.3543428728e+00  4.5057308786e-01 -1.7376499290e+00 -1.2532442970e+00
0  2.1808867650e+01 -3.4355381657e-02  5.3246660400e+00 -1.3514305260e+00  8.9007426629e-01  2.1286611513e+00
0  2.2963989970e+01  1.5343671001e+00  6.9056231937e+00  4.8451518292e-02 -3.0090638399e+00 -3.2721212757e+00
0  2.1527902905e+01  2.5835191536e+00  8.0225073878e+00  9.4861352499e-01  2.9011216169e+00  4.4376945763e+00
0  2.3080924830e+01  3.9353709565e+00  9.6701665741e+00 -2.6889611007e+00  3.1238697493e+00 -4.1313529170e+00
0  2.4239313953e+01  1.6752233305e-01  8.1360570806e+00  3.6639281922e+00 -1.6136873196e+00  3.4609430870e-02
0  2.5720292178e+01  1.5283273571e+00  9.5027873213e+00 -1.0220923826e-02 -1.8332953805e+00 -1.6076462124e+00
0  2.4412044636e+01  2.5432304364e+00  5.4148367052e+00 -1.0010386989e-01  2.4771216878e+00  5.0999126593e-01
0  2.5698505651e+01  4.0010998584e+00  6.9370946823e+00  1.3628713371e+00 -2.9740056611e+00 -2.2511466535e+00
0  2.1605727542e+01 -4.8242587674e-02  1.1026985259e+01  1.2712250968e+00  1.6630758170e-01 -3.9002573470e+00
0  2.3225569093e+01  1.2319057341e+00  1.2193520548e+01 -6.0830639021e-01  2.0313703771e+00  5.8705071605e-02
0  2.1557673487e+01  2.5863001596e+00  1.3425805719e+01  3.0374632958e+00  1.4994013517e-01  1.1307812131e+00
0  2.3188261495e+01  4.1726778205e+00  1.5103366391e+01 -1.7370876350e+00 -9.5189211502e-01 -1.9144194718e+00
0  2.4477178478e+01 -1.2960683756e-01  1.3671282472e+01  1.3236825658e+00  2.2844547605e+00  4.7848636497e-01
0  2.5857724610e+01  1.4194192259e+00  1.5095673277e+01 -2.0010222961e+00 -1.9766657132e+00 -9.9797426276e-01
0  2.4480319404e+01  2.8972894596e+00  1.0780150180e+01  2.6817056057e-01 -2.6202290452e+00  3.0644449353e+00
0  2.5877526776e+01  4.2157143949e+00  1.2099406449e+01 -6.7410073701e-01 -2.2892029227e+00  1.5806565079e+00
0  2.1564964081e+01 -4.0508210038e-02  1.6136455715e+01  4.3120121869e+00  5.8590347147e-01  2.1629364150e+00
0  2.3079500016e+01  1.4652544569e+00  1.7499725121e+01  2.8502449354e-01 -2.5855088454e+00  1.0069688351e+00
0  2.1695400937e+01  2.8715397867e+00  1.8820877925e+01 -4.1727296846e-01 -4.0815890334e+00  3.2031078064e+00
0  2.2924644250e+01  4.0132337170e+00  2.0406981620e+01  2.2472533475e+00  1.3361197833e+00 -1.8264104900e+00
0  2.4544310020e+01 -1.9505880404e-01  1.9044560047e+01 -8.5719328877e-02  4.0075065559e+00 -2.7758466743e+00
0  2.5816900417e+01  1.4741442889e+00  2.0244749260e+01 -9.6041355519e-01 -3.0711581699e+00  1.6684030583e+00
0  2.4516123881e+01  2.9056449848e+00  1.6331695215e+01 -7.5271895371e-01 -2.8847034247e+00 -3.7710836070e-01
0  2.5698658084e+01  3.9418358120e+00  1.7752229629e+01  2.0966034177e+00  2.1653659082e+00  7.6013210596e-01
0  2.1823832853e+01  1.5478638297e-01  2.1766403034e+01 -2.4064359400e+00 -1.3650504409e+00 -1.3694834096e+00
0  2.3087362735e+01  1.4014756749e+00  2.3170884104e+01 -6.7163366738e-03 -6.0299607067e-01 -8.6681592488e-01
0  2.1741476030e+01  2.8341165310e+00  2.4237667153e+01 -9.2564905160e-01 -1.5423198590e+00  4.2385340811e+00
0  2.3080679018e+01  4.1264403101e+00  2.5720831083e+01  7.0438721935e-01 -1.3571536407e+00  1.8710772639e+00
0  2.4367478311e+01 -6.2740378836e-02  2.4386547605e+01  2.8029312614e+00  1.8269970995e+00  1.2060700974e+00
0  2.5807441587e+01  1.3604127442e+00  2.5934268499e+01  5.7420434913e-01 -1.2337381707e+00 -2.6535751167e+00
0  2.4295232661e+01  2.5600940027e+00  2.1659404336e+01  1.9096809875e+00  2.9479675101e+00  1.2965201998e+00
0  2.5639274973e+01  4.1484009376e+00  2.3178301857e+01 -8.0916938708e-02 -9.3963373498e-01 -3.5437699918e+00
0  2.1644639247e+01  5.5373364160e+00 -1.3074982323e-01  1.8355874501e+00 -5.9052237357e-01  3.3661167718e+00
0  2.3216698573e+01  6.8401243442e+00  1.4148087371e+00 -2.3157574412e+00  1.0146279974e+00 -2.9601018636e+00
0  2.1612326377e+01  8.3367714214e+00  2.5795559577e+00  7.0683405646e-01 -4.0193570114e+00  1.9011971069e+00
0  2.3045614317e+01  9.5140615172e+00  3.9564681123e+00 -1.0914810669e+00  7.5359941328e-01  2.5061733183e+00
0  2.4492736427e+01  5.4465897494e+00  2.6361812455e+00 -7.6247957515e-01  3.5714561986e-01  2.6335864011e+00
0  2.5722898467e+01  6.9748989744e+00  4.0314508330e+00  2.5314956261e+00 -4.3253545183e+00  7.7475578746e-01
0  2.4628821847e+01  8.2940695387e+00 -2.0452251908e-02 -4.1161304641e+00 -6.7812407613e-01  5.2810675443e-01
0  2.5651637401e+01  9.5104972416e+00  1.4271223085e+00  2.5374179081e+00  3.8835359642e+00  6.3355382426e-02
0  2.1690252237e+01  5.2451561162e+00  5.2673234516e+00 -1.4703304254e+00  4.8099553416e+00  2.8917459354e+00
0  2.3131348985e+01  6.9451184483e+00  6.6008696366e+00 -1.0713542999e+00 -3.4155293406e+00  1.0722201998e+00
0  2.1750530547e+01  8.2257831713e+00  8.1951901329e+00  2.0523204188e+00 -1.9729899918e+00 -4.0761279892e-01
0  2.3077569746e+01  9.6620567549e+00  9.3773568343e+00 -5.9273013537e-01 -1.5818191718e+00  4.5251950791e+00
0  2.4519997739e+01  5.3331291978e+00  8.0124515129e+00 -3.8898657892e+00  2.0231793425e+00  3.0629288053e+00
0  2.5851964467e+01  6.6762836110e+00  9.5811886762e+00 -3.3283129531e-01  1.8087161709e+00 -1.1925929485e+00
0  2.4541747369e+01  8.1662091325e+00  5.2509548949e+00 -7.6091115323e-01  3.4417960160e+00  2.6092813556e+00
0  2.5894676284e+01  9.6547759267e+00  6.8580238159e+00 -9.0783586547e-01 -6.2343647470e+00 -7.5181536076e-01
0  2.1753100353e+01  5.5924579231e+00  1.1038719284e+01  3.8532975296e-01 -3.9169640254e+00 -3.0138106929e+00
0  2.3053577681e+01  6.7271196442e+00  1.2028778955e+01  2.6470037951e+00  2.0362988031e+00  2.5158977057e+00
0  2.1901294727e+01  8.1898927350e+00  1.3392239826e+01 -3.1592726938e+00 -1.3035611242e+00  2.0296542789e+00
0  2.2962060122e+01  9.6411616433e+00  1.4861964596e+01  3.1142699211e+00 -2.1529006344e+00 -1.9668577299e-01
0  2.4352486932e+01  5.3778785124e+00  1.3471041208e+01  1.5065464587e+00  1.4484541462e+00  9.4404068658e-01
0  2.5910835620e+01  6.6186367907e+00  1.5037815664e+01 -1.0644355151e+00  4.2665247175e-01 -2.7651222713e+00
0  2.4529637466e+01  8.3438509602e+00  1.1024847126e+01 -8.0485235514e-01 -1.4579904029e+00 -3.9531031881e+00
0  2.5940692078e+01  9.5669200067e+00  1.2317726212e+01  2.0385196135e+00 -2.7871401177e-01 -2.1459079623e+00
0  2.1738328982e+01  5.3304498086e+00  1.6483475701e+01 -9.1272997246e-01  3.3437474262e+00 -2.4437666722e+00
0  2.3219224271e+01  6.8150620890e+00  1.7658983369e+01 -2.5924520244e+00 -4.9470947126e-01  2.5237780969e+00
0  2.1857921523e+01  8.2965830584e+00  1.9197261326e+01 -2.0444237038e+00 -5.6520801341e+00 -2.9091404949e+00
0  2.2973968330e+01  9.3234126370e+00  2.0418491746e+01  1.7194064644e+00  5.8904084756e+00  1.9239096314e+00
0  2.4544241838e+01  5.4735774697e+00  1.9089575612e+01 -3.2425007754e+00 -2.5429366525e+00 -7.2281465265e-01
0  2.5761654857e+01  6.7721274939e+00  2.0185081052e+01  2.5329350683e+00  1.8944823988e-01  4.3503797504e+00
0  2.4340069902e+01  7.9542555061e+00  1.6212062482e+01  2.0385721179e+00  4.2333943031e+00 -4.1230333466e-01
0  2.5958146897e+01  9.4108475285e+00  1.7651360100e+01 -3.3506300130e+00  1.5958809660e+00 -2.5469160800e+00
0  2.1580852540e+01  5.4391041317e+00  2.1531355863e+01  1.6761027407e+00  1.1085610465e+00  3.0061624657e+00
0  2.3032787398e+01  6.9232471821e+00  2.3070975712e+01 -3.8665740162e-01 -4.7610278353e+00 -3.8860632861e-01
0  2.1751044976e+01  7.9888650272e+00  2.4556636123e+01 -1.6138755571e+00  2.5608752659e+00 -7.1380033928e-01
0  2.2937204948e+01  9.5488953128e+00  2.5870081658e+01  2.8122878041e+00 -2.5826530536e+00 -1.4819995327e+00
0  2.4540567259e+01  5.5247920606e+00  2.4511149034e+01 -2.6803189672e+00  1.4397712837e+00 -5.7684544945e-01
0  2.5793329871e+01  6.9311253532e+00  2.5885902167e+01  2.1735973144e+00 -2.4489809082e+00 -6.7265747157e-01
0  2.4273183319e+01  8.0694125242e+00  2.1678606878e+01  3.4976958895e+00  1.1545298711e+00  5.4004495964e-01
0  2.5596836348e+01  9.5791835203e+00  2.3244022700e+01  4.1198682329e+00 -3.3219980613e+00 -3.8218710814e+00
0  2.1809658335e+01  1.0796927870e+01 -6.8009625034e-02 -1.8559915371e+00  1.5578449940e+00  2.4534246323e+00
0  2.3275606142e+01  1.2268911876e+01  1.1595742581e+00 -3.5592862407e+00 -7.1315635407e-01  1.7002926026e+00
0  2.1572794984e+01  1.3384447405e+01  2.6575377260e+00  1.9261607429e+00  1.3349829422e+00 -1.9727423127e+00
0  2.2986684723e+01  1.4739535505e+01  3.9959151832e+00  9.0787642802e-01  3.0849910649e+00 -7.8940984492e-01
0  2.4238367018e+01  1.1025148598e+01  2.7988344111e+00  2.9274321596e+00 -3.1772655832e-01 -1.3292832430e+00
0  2.5910015175e+01  1.2389308917e+01  3.9147885915e+00 -3.4277572439e+00 -2.5586366922e+00  4.6619520025e+00
0  2.4579863321e+01  1.3672850270e+01  1.1697955648e-01  1.0463748343e+00 -3.1801512789e-01 -2.6221060645e+00
0  2.5786678301e+01  1.5093987709e+01  1.5145126344e+00  2.5589598179e+00 -2.7888146652e+00  5.5155442798e-01
0  2.1714991974e+01  1.0864917196e+01  5.5957359190e+00  4.5893522045e-01 -3.5026323434e+00 -2.5164543377e+00
0  2.3013008728e+01  1.2052752986e+01  6.7092892994e+00  1.5475766818e-02  2.1764295210e+00  4.5586083057e+00
0  2.1623466497e+01  1.3608881089e+01  8.3040312717e+00  1.5452980276e+00  1.1180381780e+00 -6.7452687715e+00
0  2.2967151714e+01  1.4904843421e+01  9.4642634775e+00  2.1747175748e+00 -8.8445963172e-01  3.4172041369e+00
0  2.4458633289e+01  1.0669080865e+01  8.0691340503e+00 -3.2633119940e-01  3.9926871146e+00  6.5398120427e-02
0  2.5772256752e+01  1.2168909494e+01  9.4321151257e+00  6.5195644467e-01 -4.6827649216e-01 -8.2489996584e-01
0  2.4245733589e+01  1.3529946821e+01  5.5630851043e+00  2.2069806755e+00 -8.3279796146e-01 -2.8704427281e+00
0  2.5802159172e+01  1.4757671632e+01  6.7799968458e+00 -5.1538405421e-01  1.9898219958e+00  9.7293576912e-01
0  2.1531947788e+01  1.0827885834e+01  1.1039939518e+01  9.8281510836e-01  3.0099770395e-01 -3.5690498863e+00
0  2.2991541620e+01  1.2165523661e+01  1.2167346299e+01  3.7244928549e-01  2.4428877415e-01  2.9982159719e+00
0  2.1568984043e+01  1.3497358136e+01  1.3770170748e+01  8.5664102421e-01  1.1233471288e+00 -5.0305541948e+00
0  2.3070306773e+01  1.4831857206e+01  1.4892095931e+01  2.1242812694e+00  6.9854708077e-01  8.8798475584e-01
0  2.4616572122e+01  1.0779333406e+01  1.3465373921e+01 -3.1656657835e+00  2.4934645984e+00  1.8557323181e+00
0  2.5688155706e+01  1.2305004767e+01  1.4969101982e+01  2.6805883157e+00 -1.2587805503e-02 -1.8262939377e+00
0  2.4525630258e+01  1.3433322449e+01  1.0930788533e+01 -2.2863901639e+00  2.1637929595e+00 -2.2736334573e+00
0  2.5777579401e+01  1.5082590689e+01  1.2060179163e+01  1.3493148682e+00 -1.5694242702e+00  2.2084269002e+00
0  2.1583484082e+01  1.0901550175e+01  1.6105355178e+01  3.5494802205e-01 -1.3454717588e+00  1.7327118935e+00
0  2.3036279062e+01  1.2071683624e+01  1.7508518404e+01  2.5091599132e-01  2.6048910989e+00  3.0672839535e+00
0  2.1705659116e+01  1.3641157980e+01  1.9137391793e+01  1.3923261400e-01 -4.0888299064e+00 -3.0975114559e+00
0  2.3200444619e+01  1.4804589298e+01  2.0226251453e+01 -1.7283052523e-01  2.6790072792e+00  2.4327362308e+00
0  2.4492349212e+01  1.0851746041e+01  1.9124492512e+01 -1.9127908338e+00 -3.3633032105e+00 -2.5852552563e+00
0  2.5796976447e+01  1.2064639939e+01  2.0301438696e+01  2.2268515290e+00  4.1921974392e+00 -1.8622302699e+00
0  2.4588587556e+01  1.3664936758e+01  1.6468671570e+01 -3.6097519218e+00 -1.6124258658e+00 -1.9622651191e+00
0  2.5864223771e+01  1.4816643487e+01  1.7714240030e+01  9.0764452125e-01  5.0363334182e+00 -3.2647604006e-01
0  2.1696793539e+01  1.1002971369e+01  2.1839631921e+01 -9.4982558849e-01 -3.0947459535e+00 -3.4234160769e+00
0  2.3084787402e+01  1.2180758618e+01  2.2951207078e+01  2.1152793344e+00  1.2945131144e+00  6.8243019544e-01
0  2.1862774605e+01  1.3510971982e+01  2.4380983812e+01 -4.1025066424e+00  8.4302003003e-01 -7.2665546250e-01
0  2.2940675532e+01  1.4769001459e+01  2.5923421986e+01  4.1482950633e+00  9.8224830673e-01 -1.4128412900e+00
0  2.4295188241e+01  1.0716143333e+01  2.4326735076e+01  2.0314854702e-01  4.0217063433e+00  3.0663196142e+00
0  2.5960332893e+01  1.2383241113e+01  2.5624913972e+01 -3.7666338083e+00 -2.3297777618e+00  1.3692303132e+00
0  2.4587674070e+01  1.3499601387e+01  2.1534315766e+01 -1.7948907343e+00 -5.7812310831e-04  1.7352426872e+00
0  2.5721917131e+01  1.5083349867e+01  2.2913736231e+01  4.2813194684e-01 -1.4612479307e+00 -4.4498108727e-01
0  2.1860081216e+01  1.6105517749e+01  8.1337276351e-02 -3.9762528390e+00  2.4145242393e+00 -2.1120152993e+00
0  2.2912070097e+01  1.7718699092e+01  1.2443710587e+00  3.4841875429e+00 -2.9067357435e-01  1.9664669752e+00
0  2.1792538699e+01  1.9097329040e+01  2.6920344124e+00 -4.2789765633e+00 -1.6491479950e+00 -1.3988029773e+00
0  2.2891474701e+01  2.0291377977e+01  3.9270705194e+00  2.8416051331e+00 -1.9566673078e-01  4.5794306572e+00
0  2.4527535586e+01  1.6445089344e+01  2.7401446863e+00 -5.6266365792e+00 -1.4920635586e+00 -7.0724744398e-01
0  2.5609565629e+01  1.7599218646e+01  4.1296424137e+00  4.4383131745e+00  1.5786592083e+00 -2.5006430921e+00
0  2.4446209133e+01  1.9091887374e+01  4.8099220379e-02  1.4659539847e+00  1.0021685628e-01  1.5429288800e+00
0  2.5938630267e+01  2.0537407409e+01  1.5569338912e+00 -1.5485635456e+00 -2.7739141239e+00 -1.8249795356e+00
0  2.1715004501e+01  1.6453373041e+01  5.2360525824e+00  2.1352189380e+00 -1.9326554892e+00  1.3884429109e+00
0  2.3188162449e+01  1.7775754857e+01  6.6928221340e+00 -2.3543747630e+00 -1.1896328496e+00  7.2620515613e-01
0  2.1635522943e+01  1.9178725402e+01  8.0216572778e+00  2.9208851889e+00 -3.1443548347e+00  3.4565481955e+00
0  2.2985165421e+01  2.0451762207e+01  9.6417685707e+00  1.4649884759e+00 -1.5736653436e+00 -3.7535333889e+00
0  2.4281843618e+01  1.6200882917e+01  8.1718553879e+00  2.3689413162e+00  3.2279240202e-01 -1.7572166854e+00
0  2.5737750948e+01  1.7587149066e+01  9.5206586409e+00 -4.9258031226e-01  1.3348102283e+00  2.5383329117e-01
0  2.4582511866e+01  1.8900548792e+01  5.3286801065e+00 -3.5254306289e+00  3.8991119362e+00  1.3502954072e-01
0  2.5788148718e+01  2.0381531938e+01  6.7512111445e+00  1.9361818705e+00 -9.4631613742e-01 -3.0195981976e-01
0  2.1886018198e+01  1.6461502619e+01  1.0887892283e+01 -2.4890401253e+00 -3.4758432336e+00 -5.9548191697e-01
0  2.3254610440e+01  1.7510215400e+01  1.2059196520e+01 -6.2707543152e-01  2.7155359687e+00  4.3293189819e+00
0  2.1828759263e+01  1.8892948704e+01  1.3749649124e+01  6.2180058770e-01  8.3915012022e-01 -4.6972829137e+00
0  2.3015403369e+01  2.0504812067e+01  1.4899685687e+01  1.7145348107e+00 -1.9092177464e+00  1.9006390686e+00
0  2.4598870129e+01  1.6361253242e+01  1.3690133170e+01 -2.1792551432e+00 -1.7185069238e+00 -9.1387745319e-01
0  2.5677582738e+01  1.7791459798e+01  1.5038036165e+01  1.8532056286e+00 -4.8081289361e-01 -2.8544756976e-01
0  2.4288743816e+01  1.9149081616e+01  1.0885833536e+01  3.4644852425e+00 -9.6597530680e-01 -6.4317501390e-01
0  2.5874387369e+01  2.0539071514e+01  1.2145349154e+01 -1.4013408753e+00 -3.5087324880e+00  2.7939493286e+00
0  2.1738644415e+01  1.6152735168e+01  1.6187482562e+01 -1.6950019611e+00 -1.0447432588e+00  2.4457349032e+00
0  2.3130915699e+01  1.7494176427e+01  1.7520745589e+01 -3.0833946272e-01 -9.9183207477e-01  2.9045800005e+00
0  2.1886963143e+01  1.8853185156e+01  1.9023248840e+01 -2.9386904727e+00  5.8434616739e-01 -1.0350306593e+00
0  2.3075646456e+01  2.0345769126e+01  2.0241264738e+01 -2.2207678362e-01 -3.5181416915e-02  3.1270492406e+00
0  2.4603911361e+01  1.6396083066e+01  1.9173814814e+01 -2.0973510576e+00 -2.8800396868e+00 -4.4491905965e+00
0  2.5752546261e+01  1.7586297938e+01  2.0326531318e+01 -5.6898889642e-01  3.2182591264e+00  3.7940360987e+00
0  2.4333978755e+01  1.8903879939e+01  1.6467167416e+01 -9.0855504619e-01  2.8605309931e+00 -3.7959862978e+00
0  2.5670892046e+01  2.0401648690e+01  1.7467555299e+01  5.8589632251e-01 -1.6578034888e+00  4.1778411905e+00
0  2.1812929128e+01  1.6314096967e+01  2.1701632491e+01 -9.3953038622e-01 -1.2970792108e+00 -2.3510467899e+00
0  2.3034792558e+01  1.7635509681e+01  2.2885029377e+01  9.7380412540e-01 -1.4751866880e+00  4.8175449150e+00
0  2.1722425284e+01  1.8979128520e+01  2.4303319733e+01  1.7396825368e+00  6.0477057170e-01  2.6019861260e+00
0  2.3250073189e+01  2.0558538566e+01  2.5950222039e+01 -8.2119309604e-01 -1.9817828822e+00 -3.8038056492e+00
0  2.4594354023e+01  1.6151049708e+01  2.4578795416e+01 -4.8109737842e+00  2.7721742293e-01 -8.9729757751e-01
0  2.5706402501e+01  1.7571126172e+01  2.5826449156e+01  2.6490331069e+00  2.9812512661e+00 -6.7954153387e-01
0  2.4258897081e+01  1.8985933867e+01  2.1880759972e+01  1.8758592869e+00 -5.0367046048e-01 -5.5039038226e+00
0  2.5623547911e+01  2.0279923397e+01  2.2963761880e+01  1.0576697422e+00  1.9308629962e+00  2.1050750052e+00
0  2.1899249145e+01  2.1885136702e+01 -1.5417554468e-01 -1.4895854152e+00 -3.4469255304e-01  3.2748680749e+00
0  2.3219040159e+01  2.3257947671e+01  1.2817384287e+00 -2.3726583822e+00 -2.0322409623e+00  2.7925586592e+00
0  2.1666355132e+01  2.4515945034e+01  2.8385043342e+00  8.4978621832e-01 -2.6991658799e+00 -3.6762345872e+00
0  2.2888473335e+01  2.5676522531e+01  3.9586539365e+00  2.8737937989e+00  2.5685069336e+00  1.6309321714e+00
0  2.4290706745e+01  2.1551885943e+01  2.8061932253e+00  1.2139810003e+00  4.0528880924e+00 -1.4104844883e+00
0  2.5751970762e+01  2.3199027735e+01  4.0143156620e+00 -2.1197450579e+00 -2.2086469151e+00  1.7489655426e-01
0  2.4405510526e+01  2.4440646628e+01 -9.2414933313e-02 -5.9446899255e-01  1.7923504116e+00 -8.5174476655e-01
0  2.5662310308e+01  2.5693180569e+01  1.2092091433e+00  2.1594964338e+00  2.0744085946e+00  2.9157187903e+00
0  2.1631649116e+01  2.1712935884e+01  5.4348007939e+00 -2.8620645322e+00 -9.9097139951e-01 -7.9774348656e-01
0  2.2882192333e+01  2.2890212834e+01  6.9306617911e+00  4.2038771723e+00  4.5325840372e-01 -1.3251623591e+00
0  2.1856629679e+01  2.4581816536e+01  7.9686966620e+00 -2.1905450323e+00  2.2237244983e-01  1.3575150364e+00
0  2.3268247453e+01  2.5675514329e+01  9.5277162775e+00 -4.5860101476e+00  4.1323992089e+00 -6.5557400438e-01
0  2.4630634114e+01  2.1661225151e+01  8.2787367115e+00 -4.5152917077e+00 -8.2387192319e-01 -1.7363062344e+00
0  2.5610818956e+01  2.3136692537e+01  9.3107809963e+00  2.8635614049e+00  1.6381185122e+00  4.2075505993e+00
0  2.4334698726e+01  2.4477171923e+01  5.2834518829e+00 -6.1959712599e-01 -1.4956302822e+00  2.9412271581e+00
0  2.5891482079e+01  2.5735550882e+01  6.7008872426e+00 -2.3397620946e+00  9.4957410319e-01  1.3276163350e+00
0  2.1867748252e+01  2.1533180351e+01  1.0887860068e+01 -3.7636482965e+00  5.1002186291e+00  2.3121342731e+00
0  2.3188065985e+01  2.3112443404e+01  1.2399564445e+01 -3.8452709332e+00  9.1708892107e-01 -4.3823448354e+00
0  2.1710575547e+01  2.4552934816e+01  1.3547534828e+01  5.6936719009e-01 -1.3619200948e+00  2.6764940425e+00
0  2.3258154078e+01  2.5772042238e+01  1.5099392432e+01 -2.6230489733e+00 -8.0515707887e-01 -1.2283874257e+00
0  2.4249145971e+01  2.1823320821e+01  1.3444623543e+01  3.3953843445e+00 -2.1480911995e+00  1.7220222765e+00
0  2.5697356147e+01  2.3036284567e+01  1.4789318600e+01  1.8312374828e-01 -4.2017293592e-01  1.3806716999e+00
0  2.4282583305e+01  2.4630329320e+01  1.0895973592e+01  2.2718416925e+00 -5.3409634102e+00 -1.0629080538e-01
0  2.5632361717e+01  2.5759649997e+01  1.2096511228e+01  1.5308313711e+00  1.5988353441e+00  9.5054647782e-01
0  2.1856665052e+01  2.1884929834e+01  1.6312617939e+01 -2.5321906305e+00  2.6022695548e-01 -6.6786897386e-01
0  2.3214364443e+01  2.3165818928e+01  1.7671039385e+01 -1.1156118536e+00 -1.1763102471e+00  2.3445299834e+00
0  2.1905081465e+01  2.4565462072e+01  1.9121450142e+01 -2.2109207480e+00 -1.5503983732e+00 -1.6946635469e+00
0  2.3116793955e+01  2.5921893495e+01  2.0319100862e+01 -5.9450821855e-02 -1.9586141375e-01  2.4265073231e+00
0  2.4443104012e+01  2.1660272404e+01  1.9106417216e+01  3.5123128764e-01  5.2468558106e-01 -3.2179261698e+00
0  2.5751271250e+01  2.3112606509e+01  2.0182712988e+01 -4.2999710560e-02  5.2915452400e-01  4.3711032046e+00
0  2.4491443699e+01  2.4301029718e+01  1.6407792807e+01  1.5956044771e+00  1.2486098324e+00 -2.1940721442e+00
0  2.5901308734e+01  2.5849993589e+01  1.7450665936e+01 -1.0677842909e+00 -3.3308230887e+00  3.9455105453e+00
0  2.1878087650e+01  2.1840554545e+01  2.1791908909e+01  4.2624062845e-01 -2.3761304293e+00 -1.2828930209e-02
0  2.3276647558e+01  2.3064280134e+01  2.3182172315e+01 -3.0500128455e+00  1.1747346368e+00  5.0637911859e-01
0  2.1538097268e+01  2.4392747878e+01  2.4385473162e+01  3.9072158489e+00 -4.8939049882e-01  3.2034240963e+00
0  2.3072246736e+01  2.5986492983e+01  2.5842350322e+01 -1.3321517104e+00 -4.4482591690e+00 -2.0000955857e+00
0  2.4596304005e+01  2.1821117508e+01  2.4477324290e+01 -9.5119267922e-01 -1.7647410530e+00 -6.0535059266e-01
0  2.5676036056e+01  2.3276890201e+01  2.5687256064e+01  2.2206587960e+00 -1.2998842612e+00  1.6098635140e+00
0  2.4249778827e+01  2.4608992548e+01  2.1921809395e+01  2.1739883594e+00 -1.5360400969e+00 -3.0062370465e+00
0  2.5843825444e+01  2.5698240998e+01  2.3056225344e+01  1.0733219620e+00  3.0518484423e+00 -2.6916990086e-01

